LHC and HL-LHC Bounds on Visible and Invisible Decays in the $B-L$ Model

In this work, we use publicly available data from ATLAS collaboration collected at LHC run 2 at a center-of-mass energy of $\sqrt{s}=13$TeV with an integrated luminosity of $139 fb^{-1}$ to derive lower mass limits on the $Z^\prime$ gauge boson associated with the B-L gauge symmetry. Using dilepton data we find that $M_{Z^\prime} > 4$TeV ($6$TeV) for $g_{BL}=0.1$ ($g_{BL}=0.5$) in the absence of invisible decays. Once invisible decays are turned on these limits are substantially relaxed. Assuming an invisible branching ratio of $BR_{inv}=0.9$, the LHC bound is loosened up to $M_{Z^\prime}> 4.8$TeV for $g_{BL}=0.5$. This analysis confirms that the LHC now imposes stricter constraints than the longstanding bounds established by LEP. We also estimate the projected HL-LHC bounds that will operate with at $\sqrt{s}=14$TeV and a planned integrated luminosity of $\mathcal{L}=3 ab^{-1}$ that will probe $Z^\prime$ masses up to $7.5$TeV.

==> ExcludedRegions_CodeData/NA64__1_.csv <==
m_phi,Epsilon_X
0.0010337130523505856, 0.000013637188943029386
0.0010844261957670756, 0.000013877619972549094
0.0011460405911366042, 0.00001424623781266018
0.001215626055237381, 0.000014560887813157273
0.0013037670471382156, 0.000015078846543432074
0.0013829293697959458, 0.00001541188598407444
0.0014723125024327208, 0.000015890535026094295
0.0015966142459934171, 0.000016455791860094884
0.001699808513203498, 0.000017041155964735526
0.0018501204347718605, 0.00001772461661359691
0.0020063190647905747, 0.000018435488458008015
0.0021597326806893965, 0.00001909127417081855
0.0023248771015016477, 0.000019770387440265663
0.0024389337302789154, 0.000020473658072317903
0.00257750786997054, 0.00002110951125946731
0.0027340093785056152, 0.000021670222855667386
0.0028787238108352537, 0.000022343237918258648
0.003053514593940292, 0.000023138029780600475
0.003238918349968779, 0.000024066014529988892
0.0034482599655262357, 0.00002503121747397996
0.0037119319004414067, 0.000026149133693495466
0.00396643187946859, 0.000027316977036018724
0.004238381057743502, 0.000028536977290838224
0.004512321133443378, 0.000029942001991728213
0.004751163763775616, 0.0000308719148255181
0.005058246620031148, 0.00003211007842086962
0.005385177219975284, 0.000033691025585281486
0.005691149576288414, 0.000035349811050301094
0.006036705647858451, 0.0000367675672663444
0.006426877173170207, 0.00003857782697515502
0.006867521061488187, 0.000040300746706647154
0.007585775750291836, 0.00004340813803978682
0.00828705077906983, 0.000046551286615589296
0.009019864220737462, 0.000049922028067191096
0.009890084450210668, 0.00005377126883878103
0.010646331870513129, 0.00005691388294424442
0.011545161169214311, 0.0000610349717123373
0.012473835142429439, 0.00006545446522380605
0.01347721013851351, 0.00007050133543274437
0.014507747890889123, 0.00007397248504747747
0.015674727518004392, 0.0000796761376522423
0.016626467968935365, 0.0000843327388346602
0.017897814394089617, 0.00008926149094219874
0.019054607179632484, 0.00009489200029244268
0.02073958204453833, 0.00010310571361943928
0.022656874550129158, 0.00011154197504672344
0.024934461880978313, 0.00012226060133252036
0.027441004182565742, 0.0001345960324155367
0.029648313895243424, 0.00014497406703726346
0.03215140824832692, 0.00015683605883935875
0.034865829335287306, 0.0001689289119447535
0.037531852423791416, 0.0001803711120746462
0.040850746766312514, 0.00019598377280987056
0.04397440784473689, 0.00021201945390735157
0.04768699981017783, 0.0002293671980627755
0.0517130317916963, 0.00024705256872240255
0.0556672798150948, 0.0002684370792178099
0.060813500127871824, 0.0002929497750651329
0.06643546819760057, 0.00032391900717911493
0.07365462114702309, 0.0003566006768747328
0.08076068613289758, 0.00039257974965698975
0.08920721887252694, 0.00044173447031400735
0.09817479430199844, 0.00048207205239334314
0.10490592077764446, 0.0005192422450068921
0.11418261895482222, 0.0005691388294424442
0.12752637064597303, 0.0006404004271197283
0.1388033666567234, 0.0007050133543274437
0.14996848355023726, 0.000772761613835728
0.16323000728189938, 0.0008470201424590993
0.17963873990638896, 0.0009447829959424479
0.1998941111235661, 0.0010630788180973827
0.21677041048196963, 0.0011652353789683846
0.23334580622809997, 0.0012772086747336706
0.2577507869970537, 0.001449740670372633
0.2826181179810158, 0.0016170693767892418
0.3042285727480961, 0.0017880181234235923
0.3372873086588689, 0.001968419447286615
0.36576319300945226, 0.002214884294624652
0.40550853544838394, 0.0025361478792544218
0.44463126746910886, 0.0028661934741177368
0.4893279240819371, 0.003183070808883584
0.5306400191947744, 0.003566006768747328
0.5754399373371566, 0.00399501143338116
0.6217273892939599, 0.004514908532364073
0.6692679069358421, 0.004970438297800331
0.7284504232923293, 0.005592784474048063
0.7957927898970918, 0.006404004271197283
0.8661637419723034, 0.007205846549898854
0.9221466651242639, 0.007863858197599842
0.9673864499689507, 0.008619535664753042
1.02235093850323, 0.009406640250717494
1.0725066656157032, 0.010176305417871769

==> ExcludedRegions_CodeData/freeze_out.csv <==
m_phi,g_mu
0.0206816068811227, 0.2792604218132497
0.023064413167078676, 0.285363919228277
0.02572244501584983, 0.28846551130682707
0.028523316968443034, 0.28846551130682707
0.0318121690810238, 0.285363919228277
0.03507321594616628, 0.28846551130682707
0.038892276955737104, 0.28846551130682707
0.04362414956396535, 0.29160081428144197
0.04921483698818085, 0.29160081428144197
0.05681048314910544, 0.2947701945525007
0.06595783440713998, 0.2947701945525007
0.07746046800627251, 0.29797402250275157
0.08890588115971586, 0.29797402250275157
0.09915173749058047, 0.3012126725405966
0.11315367025066647, 0.29797402250275157
0.12765840984544832, 0.2947701945525007
0.14157035934428341, 0.285363919228277
0.1606634660999364, 0.2645667188628335
0.1761757655901085, 0.23490486902830343
0.19316497026378987, 0.21778510265695702
0.20697223893068775, 0.20632601516905216
0.21924010453191076, 0.1933681652622064
0.22192791599588604, 0.1459887025365183
0.22729247784795933, 0.10108689006197435
0.2327365160280467, 0.076318373831536
0.2369209130202063, 0.060164834030740105
0.24258902859724066, 0.045916822950703026
0.2483726607516589, 0.0361980725394647
0.25579304324713525, 0.02703490716724316
0.26044111885630195, 0.01975944071663154
0.2667222615998563, 0.013981053774070915
0.27784866828650207, 0.010670112884883426
0.28124741939575076, 0.008143256639732154
0.28474147318277754, 0.00576186900271557
0.289876502076546, 0.004445159245362492
0.2934144721983596, 0.0034293457048952328
0.3022457011080298, 0.0023490486902830246
0.3094683094975217, 0.001812241045136042
0.3168378875827404, 0.0014441902648999914
0.33199134404454117, 0.0010555387427926479
0.36193193684658376, 0.0009680894625777805
0.392313531316716, 0.0008878851808646901
0.42278783935956477, 0.0008321235121350789
0.46348367771342863, 0.0008231764886870385
0.5199019710665131, 0.0008143256639732137
0.6246546941572253, 0.0008783386058472594
0.7334125988562965, 0.0009786115307375515
0.8561065806077575, 0.0011262717539965393
0.9993532112339955, 0.001282275134553747
1.1466447648298221, 0.001459887025365177
1.3232214682896137, 0.001662100487951287
1.5713389964023845, 0.00195469864633461
1.8447240747033935, 0.002274089284145123
2.203184277298936, 0.002703490716724309
2.513363075586583, 0.003111413605706878
2.950404990338554, 0.0037391247336871474
3.5233372122930287, 0.004641588833612806
4.159818478444933, 0.005578004666282472
5.083159376568093, 0.006849845108732784
5.9676997074595555, 0.007883400943991212
7.168365402948433, 0.00937197207554135
8.561527401242971, 0.011021825252050175
10.16662707687107, 0.013103004555723368
11.934152663432268, 0.015917612730439682
14.009727899730327, 0.01892323162031583
16.165402217711854, 0.022496381902252092
18.652769756180206, 0.026744226823744235

==> excluded_regions_lambda_leptoscalar/blackline_data.csv <==
invariantmass,xsecobserved
0.040754941138351874,6.3325873779791
0.04358295878438443,5.63468928745057
0.04632635428077701,5.08140267881018
0.04889026892752998,4.49365678560238
0.051746948914569615,3.97945198361651
0.054452810392976725,3.62181476793838
0.05714980019440545,3.13172858762205
0.05988227670374771,2.93860655725234
0.06304946538503078,3.49030231109263
0.06534722972243223,3.97360772995149
0.0678572615417847,4.61747977797461
0.07081218274111675,5.1236908612282
0.07354465925045903,4.86061619683852
0.07627713575980127,4.61563712247622
0.07900961226914355,4.34394916773176
0.08121827411167513,3.82405624941769
0.08276331737288645,3.15458263431062
0.08507074198077547,2.55818675120686
0.08757965223026246,2.04268988100556
0.09025002700075603,1.64422799083372
0.0929204017712496,1.35553331310249
0.09565287828059187,1.14354280885011
0.09838535478993413,0.965665189227146
0.09974619289340103,0.874475351740922
0.10111783129927639,0.991946681505806
0.10385030780861865,1.23455379434239
0.10640535077839323,1.51030868017713
0.10843233610541098,1.78153111700018
0.10964467005076144,1.99972775222346
0.11179933038125069,1.86162261116465
0.11453180689059295,1.81410244713501
0.1172642833999352,1.74508688676306
0.11999675990927747,1.70901865317544
0.12272923641861973,1.64073414136648
0.125461712927962,1.57988464409242
0.12819418943730426,1.5197796460493
0.13020304568527918,1.46234061987105
0.13142347985743602,1.29157324503025
0.1341559563667783,1.06780847051481
0.13688843287612054,0.851932257825487
0.1396209093854628,0.731681032313009
0.14198077546171295,0.90634153278565
0.14384382762717357,1.18052112729825
0.14599686791230157,1.48558795013034
0.14806674586888433,1.97300381571901
0.14974619289340102,2.39133696238742
0.15055621557403606,2.14826404749965
0.1522896641105951,1.60522548565276
0.15394571047989344,1.17911309815934
0.1559304460524895,0.91267622827188
0.15763041365158226,0.67025665492514
0.15974187277243765,0.49734022210582
0.16210173884868778,0.6474347919504
0.1634679771033589,0.774100023236361
0.1648176291793313,0.93135024367675
0.16580324249078976,1.05795437169315
0.1674786694027433,1.29685045511741
0.17017496489901718,1.68874393236612
0.17290744140835945,1.63910320118837
0.1756399179177017,1.55649104487935
0.17837239442704397,1.46220362376508
0.1799492385786802,1.4300124081209
0.18124257479209416,1.28746937222655
0.18372124419483746,1.12627410898719
0.18607301004428126,0.953260632457629
0.1888054865536235,0.810604899203555
0.19010152284263962,0.731269853231322
0.19153796306296578,0.849394241797676
0.19427043957230802,0.988401574338255
0.19664131364908988,1.16295199470993
0.19973539259099254,1.36772078245725
0.2023933470137164,1.14479450364182
0.20569715952046658,0.846358601202457
0.20842963602980885,0.680443190810978
0.20992007776217736,0.612971964216138


==> excluded_regions_lambda_leptoscalar/datos_faltantes.csv <==
xsection,X,Y
4.3853014448994e-10,0.0024,0.21132731683755004
0.00018328200842804998,0.0024,0.30546798437241585
0.000229915720333154,0.0024,0.3996086519072816
0.000236528587812487,0.0024,0.4937493194421474
0.0002319742713382,0.0024,0.5878899869770132
0.000223951918490544,0.0024,0.6820306545118789
0.000215103616254012,0.0024,0.7761713220467448
0.00020616332049749398,0.0024,0.8703119895816105
0.00019762603212312,0.0024,0.9644526571164763
0.000189826793139779,0.0024,1.0585933246513421
0.00018266757815715701,0.0024,1.1527339921862079
0.000175863385196567,0.0024,1.2468746597210736
0.000169248208295658,0.0024,1.3410153272559395
0.00016333205284678397,0.0024,1.4351559947908052
0.000157588910408853,0.0024,1.529296662325671
0.000152530777371504,0.0024,1.623437329860537
0.000147778658815435,0.0024,1.7175779973954026
0.00014292954783956402,0.0024,1.8117186649302683
0.000138542448533696,0.0024,1.9058593324651343
0.000134560354498919,0.0024,2.0
5.1052180966959e-10,0.002589473684210526,0.21132731683755004
0.00021336366642710002,0.002589473684210526,0.30546798437241585
0.00026765149521404,0.002589473684210526,0.3996086519072816
0.00027534834091298005,0.002589473684210526,0.4937493194421474
0.00027004697249044003,0.002589473684210526,0.5878899869770132
0.0002607085617226,0.002589473684210526,0.6820306545118789
0.00025040920994651,0.002589473684210526,0.7761713220467448
0.00023999986559046003,0.002589473684210526,0.8703119895816105
0.00023006052988777003,0.002589473684210526,0.9644526571164763
0.00022098325161672,0.002589473684210526,1.0585933246513421
0.00021264800142681997,0.002589473684210526,1.1527339921862079
0.00020472577680010997,0.002589473684210526,1.2468746597210736
0.00019702657081289602,0.002589473684210526,1.3410153272559395
0.00019014038988889698,0.002589473684210526,1.4351559947908052
0.000183453224016387,0.002589473684210526,1.529296662325671
0.000177565069234792,0.002589473684210526,1.623437329860537
0.00017203393110521697,0.002589473684210526,1.7175779973954026
0.000166387801955955,0.002589473684210526,1.8117186649302683
0.00016128168638669798,0.002589473684210526,1.9058593324651343
0.000156644576879161,0.002589473684210526,2.0
5.8795360163228e-10,0.0027789473684210523,0.21132731683755004
0.0002457293744519,0.0027789473684210523,0.30546798437241585
0.00030825232895470003,0.0027789473684210523,0.3996086519072816
0.00031711415126308,0.0027789473684210523,0.4937493194421474
0.00031101172697865,0.0027789473684210523,0.5878899869770132
0.00030026525385611004,0.0027789473684210523,0.6820306545118789
0.00028839784872627,0.0027789473684210523,0.7761713220467448
0.00027640945203646,0.0027789473684210523,0.8703119895816105
0.00026496706552181,0.0027789473684210523,0.9644526571164763
0.00025450474504966,0.0027789473684210523,1.0585933246513421
0.00024490545685925004,0.0027789473684210523,1.1527339921862079
0.00023578219815373002,0.0027789473684210523,1.2468746597210736
0.00022691296087743,0.0027789473684210523,1.3410153272559395
0.00021898375253605004,0.0027789473684210523,1.4351559947908052
0.00021128256149693,0.0027789473684210523,1.529296662325671
0.00020450138322922,0.0027789473684210523,1.623437329860537
0.00019813122419459,0.0027789473684210523,1.7175779973954026
0.00019162607544044198,0.0027789473684210523,1.8117186649302683
0.000185746942216308,0.0027789473684210523,1.9058593324651343
0.00018040581621479,0.0027789473684210523,2.0
6.708755201610299e-10,0.0029684210526315785,0.21132731683755004
0.00028038113253382003,0.0029684210526315785,0.30546798437241585
0.00035172722168108996,0.0029684210526315785,0.3996086519072816
0.00036182701890871,0.0029684210526315785,0.4937493194421474
0.00035487553471756,0.0029684210526315785,0.5878899869770132
0.00034259799493436004,0.0029684210526315785,0.6820306545118789
0.00032905153270518,0.0029684210526315785,0.7761713220467448
0.00031537608007604006,0.0029684210526315785,0.8703119895816105
0.00030232163896458,0.0029684210526315785,0.9644526571164763
0.00029038427327681,0.0029684210526315785,1.0585933246513421
0.00027943994445163,0.0029684210526315785,1.1527339921862079
0.00026902264929372,0.0029684210526315785,1.2468746597210736
0.00025891437850465997,0.0029684210526315785,1.3410153272559395
0.00024986514082289,0.0029684210526315785,1.4351559947908052
0.0002410759228445,0.0029684210526315785,1.529296662325671
0.00023333771941819,0.0029684210526315785,1.623437329860537
0.00022607053797646,0.0029684210526315785,1.7175779973954026
0.00021864936820544,0.0029684210526315785,1.8117186649302683
0.00021193921624444,0.0029684210526315785,1.9058593324651343
0.00020584507241734002,0.0029684210526315785,2.0
7.592475653209901e-10,0.003157894736842105,0.21132731683755004
0.00031731694069913,0.003157894736842105,0.30546798437241585
0.00039805817334507995,0.003157894736842105,0.3996086519072816
0.00040949794386161,0.003157894736842105,0.4937493194421474
0.0004016273959374699,0.003157894736842105,0.5878899869770132
0.00038772678506586,0.003157894736842105,0.6820306545118789
0.00037240426182009003,0.003157894736842105,0.7761713220467448
0.00035693274962435,0.003157894736842105,0.8703119895816105
0.00034214625043975003,0.003157894736842105,0.9644526571164763
0.00032864483650052,0.003157894736842105,1.0585933246513421
0.00031625646435503,0.003157894736842105,1.1527339921862079
0.00030447313023008007,0.003157894736842105,1.2468746597210736
0.00029301782380344995,0.003157894736842105,1.3410153272559395
0.00028277155475740995,0.003157894736842105,1.4351559947908052
0.00027283630809626,0.003157894736842105,1.529296662325671
0.00026407607774812,0.003157894736842105,1.623437329860537
0.00025585287249661,0.003157894736842105,1.7175779973954026
0.00024745768036615,0.003157894736842105,1.8117186649302683
0.00023986550836569998,0.003157894736842105,1.9058593324651343
0.00023296334553091,0.003157894736842105,2.0
8.530997371108e-10,0.0033473684210526314,0.21132731683755004
0.00035653779897957,0.0033473684210526314,0.30546798437241585
0.00044724918407518,0.0033473684210526314,0.3996086519072816
0.00046010892626031,0.0033473684210526314,0.4937493194421474
0.00045125831058511005,0.0033473684210526314,0.5878899869770132
0.00043565762407517,0.0033473684210526314,0.6820306545118789
0.00041844703611349003,0.0033473684210526314,0.7761713220467448
0.00040104746061188,0.0033473684210526314,0.8703119895816105
0.00038443989965606,0.0033473684210526314,0.9644526571164763
0.00036934743456784,0.0033473684210526314,1.0585933246513421
0.00035534701637494,0.0033473684210526314,1.1527339921862079
0.00034209964098699,0.0033473684210526314,1.2468746597210736
0.00032923129670667,0.0033473684210526314,1.3410153272559395
0.00031772799435135,0.0033473684210526314,1.4351559947908052
0.00030655871724298995,0.0033473684210526314,1.529296662325671
0.00029671745844889,0.0033473684210526314,1.623437329860537
0.00028747222774420006,0.0033473684210526314,1.7175779973954026
0.00027804101184098005,0.0033473684210526314,1.8117186649302683
0.00026950681861779,0.0033473684210526314,1.9058593324651343
0.00026175063566262003,0.0033473684210526314,2.0
9.524020366551001e-10,0.0035368421052631577,0.21132731683755004
0.0003980387073932,0.0035368421052631577,0.30546798437241585
0.00049931025380765,0.0035368421052631577,0.3996086519072816
0.00051367996596078,0.0035368421052631577,0.4937493194421474
0.0005037792785944399,0.0035368421052631577,0.5878899869770132
0.0004863685121235999,0.0035368421052631577,0.6820306545118789
0.0004671478558143,0.0035368421052631577,0.7761713220467448
0.00044773721317506996,0.0035368421052631577,0.8703119895816105
0.00042919358695783,0.0035368421052631577,0.9644526571164763
0.00041225206770119,0.0035368421052631577,1.0585933246513421
0.00039670860085190996,0.0035368421052631577,1.1527339921862079
0.00038193118170345,0.0035368421052631577,1.2468746597210736
0.00036755579723169005,0.0035368421052631577,1.3410153272559395
0.00035471345975079,0.0035368421052631577,1.4351559947908052
0.00034224315033957,0.0035368421052631577,1.529296662325671
0.00033125586140428994,0.0035368421052631577,1.623437329860537
0.00032093760376212995,0.0035368421052631577,1.7175779973954026
0.00031040436283198003,0.0035368421052631577,1.8117186649302683
0.00030088014700187,0.0035368421052631577,1.9058593324651343
0.00029222894272294003,0.0035368421052631577,2.0
1.0571844622651e-09,0.0037263157894736844,0.21132731683755004
0.00044181966601508,0.0037263157894736844,0.30546798437241585
0.0005542513826970001,0.0037263157894736844,0.3996086519072816
0.0005702010632176001,0.0037263157894736844,0.4937493194421474
0.0005592103001175001,0.0037263157894736844,0.5878899869770132
0.0005398794493602,0.0037263157894736844,0.6820306545118789
0.0005185387207485999,0.0037263157894736844,0.7761713220467448
0.0004969980074471999,0.0037263157894736844,0.8703119895816105
0.0004764073121758,0.0037263157894736844,0.9644526571164763
0.00045759673582888003,0.0037263157894736844,1.0585933246513421
0.00044034321752206004,0.0037263157894736844,1.1527339921862079
0.0004239487523037399,0.0037263157894736844,1.2468746597210736
0.00040799932553087,0.0037263157894736844,1.3410153272559395
0.00039374995087658,0.0037263157894736844,1.4351559947908052
0.00037990060729550004,0.0037263157894736844,1.529296662325671
0.00036770128659253,0.0037263157894736844,1.623437329860537
0.00035624700065751,0.0037263157894736844,1.7175779973954026
0.00034455073309525,0.0037263157894736844,1.8117186649302683
0.00033398449366306,0.0037263157894736844,1.9058593324651343
0.00032438126684614,0.0037263157894736844,2.0
1.1674370158725e-09,0.00391578947368421,0.21132731683755004
0.0004879106747879999,0.00391578947368421,0.30546798437241585
0.0006120425704174999,0.00391578947368421,0.3996086519072816
0.0006296422184049,0.00391578947368421,0.4937493194421474
0.0006175313752153,0.00391578947368421,0.5878899869770132
0.0005961604356424001,0.00391578947368421,0.6820306545118789
0.0005726096310105,0.00391578947368421,0.7761713220467448
0.0005488188433089001,0.00391578947368421,0.8703119895816105
0.0005260880755977,0.00391578947368421,0.9644526571164763
0.000505447438916,0.00391578947368421,1.0585933246513421
0.00048626686660800005,0.00391578947368421,1.1527339921862079
0.00046816135282809994,0.00391578947368421,1.2468746597210736
0.00045054388151219996,0.00391578947368421,1.3410153272559395
0.000434804467765,0.00391578947368421,1.4351559947908052
0.00041951008840537,0.00391578947368421,1.529296662325671
0.0004060447341967,0.00391578947368421,1.623437329860537
0.00039339341838216,0.00391578947368421,1.7175779973954026
0.00038048712296149997,0.00391578947368421,1.8117186649302683
0.00036881285844078,0.00391578947368421,1.9058593324651343
0.00035819960805066,0.00391578947368421,2.0
1.2831396955296e-09,0.004105263157894737,0.21132731683755004
0.0005362717339737,0.004105263157894737,0.30546798437241585
0.0006727138183439,0.004105263157894737,0.3996086519072816
0.0006920534304272,0.004105263157894737,0.4937493194421474
0.0006787225039692,0.004105263157894737,0.5878899869770132
0.0006552614711272,0.004105263157894737,0.6820306545118789
0.0006293705867531,0.004105263157894737,0.7761713220467448
0.0006032097207892999,0.004105263157894737,0.8703119895816105
0.0005782288769192999,0.004105263157894737,0.9644526571164763
0.0005554181771951,0.004105263157894737,1.0585933246513421
0.0005344675480889999,0.004105263157894737,1.1527339921862079
0.0005145469833237,0.004105263157894737,1.2468746597210736
0.0004951994652403,0.004105263157894737,1.3410153272559395
0.0004778990104482001,0.004105263157894737,1.4351559947908052
0.00046108359342950003,0.004105263157894737,1.529296662325671
0.0004462852040854,0.004105263157894737,1.623437329860537
0.0004323838569634,0.004105263157894737,1.7175779973954026
0.0004181955322364,0.004105263157894737,1.8117186649302683
0.0004053622415293,0.004105263157894737,1.9058593324651343
0.00039370196616974,0.004105263157894737,2.0
1.4043125037138e-09,0.004294736842105263,0.21132731683755004
0.0005869028434333,0.004294736842105263,0.30546798437241585
0.0007362451245826999,0.004294736842105263,0.3996086519072816
0.0007574647000607,0.004294736842105263,0.4937493194421474
0.0007428336867915,0.004294736842105263,0.5878899869770132
0.0007171325561120999,0.004294736842105263,0.6820306545118789
0.0006888015880692001,0.004294736842105263,0.7761713220467448
0.0006601706401266999,0.004294736842105263,0.8703119895816105
0.0006328397165447,0.004294736842105263,0.9644526571164763
0.0006078689506466,0.004294736842105263,1.0585933246513421
0.0005849382620022,0.004294736842105263,1.1527339921862079
0.0005631576438545,0.004294736842105263,1.2468746597210736
0.0005419770768663,0.004294736842105263,1.3410153272559395
0.0005230235839949,0.004294736842105263,1.4351559947908052
0.0005046381226345001,0.004294736842105263,1.529296662325671
0.0004884336964132,0.004294736842105263,1.623437329860537
0.0004732303164638,0.004294736842105263,1.7175779973954026
0.00045769696108110007,0.004294736842105263,1.8117186649302683
0.0004436446428584999,0.004294736842105263,1.9058593324651343
0.00043088934146159994,0.004294736842105263,2.0
1.5309554393265002e-09,0.004484210526315789,0.21132731683755004
0.0006398440033587,0.004484210526315789,0.30546798437241585
0.0008026364911231,0.004484210526315789,0.3996086519072816
0.0008257760284946,0.004484210526315789,0.4937493194421474
0.0008098149230866001,0.004484210526315789,0.5878899869770132
0.0007818236897358,0.004484210526315789,0.6820306545118789
0.0007509226351325,0.004484210526315789,0.7761713220467448
0.0007197116014296,0.004484210526315789,0.8703119895816105
0.0006899105943181,0.004484210526315789,0.9644526571164763
0.0006628297594504,0.004484210526315789,1.0585933246513421
0.0006376890085237001,0.004484210526315789,1.1527339921862079
0.000613938334463,0.004484210526315789,1.2468746597210736
0.0005908377162388,0.004484210526315789,1.3410153272559395
0.0005702171789511999,0.004484210526315789,1.4351559947908052
0.0005501466759639,0.004484210526315789,1.529296662325671
0.0005324882113013,0.004484210526315789,1.623437329860537
0.0005159007970029,0.004484210526315789,1.7175779973954026
0.0004989674094432001,0.004484210526315789,1.8117186649302683
0.00048365806253350006,0.004484210526315789,1.9058593324651343
0.0004697517339604,0.004484210526315789,2.0
1.6630585029006999e-09,0.004673684210526316,0.21132731683755004
0.0006950452138732,0.004673684210526316,0.30546798437241585
0.0008718879162782999,0.004673684210526316,0.3996086519072816
0.0008970274135420001,0.004673684210526316,0.4937493194421474
0.0008797062130624999,0.004673684210526316,0.5878899869770132
0.0008492748737999001,0.004673684210526316,0.6820306545118789
0.0008157237272985,0.004673684210526316,0.7761713220467448
0.0007818226044975,0.004673684210526316,0.8703119895816105
0.0007494415105135001,0.004673684210526316,0.9644526571164763
0.0007198606033859,0.004673684210526316,1.0585933246513421
0.0006927197875978999,0.004673684210526316,1.1527339921862079
0.0006669190553200999,0.004673684210526316,1.2468746597210736
0.0006418283836350999,0.004673684210526316,1.3410153272559395
0.0006194477999912,0.004673684210526316,1.4351559947908052
0.0005976072534087001,0.004673684210526316,1.529296662325671
0.0005784317486279,0.004673684210526316,1.623437329860537
0.0005604592985469,0.004673684210526316,1.7175779973954026
0.0005420198774667,0.004673684210526316,1.8117186649302683
0.0005253945005768001,0.004673684210526316,1.9058593324651343
0.0005102791435962,0.004673684210526316,2.0
1.8006416943980002e-09,0.004863157894736842,0.21132731683755004
0.0007525364749627001,0.004863157894736842,0.30546798437241585
0.0009440194020772998,0.004863157894736842,0.3996086519072816
0.0009712388575308999,0.004863157894736842,0.4937493194421474
0.0009524775577414,0.004863157894736842,0.5878899869770132
0.0009195361072199002,0.004863157894736842,0.6820306545118789
0.0008832048655755,0.004863157894736842,0.7761713220467448
0.0008465036495319,0.004863157894736842,0.8703119895816105
0.0008114424651367998,0.004863157894736842,0.9644526571164763
0.0007794114828134,0.004863157894736842,1.0585933246513421
0.0007500105994401,0.004863157894736842,1.1527339921862079
0.0007220898065067,0.004863157894736842,1.2468746597210736
0.0006949190791515001,0.004863157894736842,1.3410153272559395
0.0006706884469372999,0.004863157894736842,1.4351559947908052
0.0006470478551283,0.004863157894736842,1.529296662325671
0.0006262773084497,0.004863157894736842,1.623437329860537
0.0006068268211695,0.004863157894736842,1.7175779973954026
0.0005868743652331001,0.004863157894736842,1.8117186649302683
0.0005688529570369,0.004863157894736842,1.9058593324651343
0.0005524915705662,0.004863157894736842,2.0
1.942715077475e-09,0.0050526315789473685,0.21132731683755004
0.0008123277868665,0.0050526315789473685,0.30546798437241585
0.0010190109464647,0.0050526315789473685,0.3996086519072816
0.0010484003596061,0.0050526315789473685,0.4937493194421474
0.0010281389552621,0.0050526315789473685,0.5878899869770132
0.0009925773901250001,0.0050526315789473685,0.6820306545118789
0.0009533660499861,0.0050526315789473685,0.7761713220467448
0.0009137547372478,0.0050526315789473685,0.8703119895816105
0.0008759134586962,0.0050526315789473685,0.9644526571164763
0.0008413323976347,0.0050526315789473685,1.0585933246513421
0.0008096114440364,0.0050526315789473685,1.1527339921862079
0.0007794505880139,0.0050526315789473685,1.2468746597210736
0.0007501298025640999,0.0050526315789473685,1.3410153272559395
0.0007239691201915001,0.0050526315789473685,1.4351559947908052
0.0006984584812010999,0.0050526315789473685,1.529296662325671
0.0006760378910612,0.0050526315789473685,1.623437329860537
0.0006550373649327001,0.0050526315789473685,1.7175779973954026
0.0006334768728017,0.0050526315789473685,1.8117186649302683
0.0006140534321108,0.0050526315789473685,1.9058593324651343
0.0005963880147948,0.0050526315789473685,2.0
2.0915788241919996e-09,0.005242105263157895,0.21132731683755004
0.0008743891498205,0.005242105263157895,0.30546798437241585
0.0010968825519029,0.005242105263157895,0.3996086519072816
0.0011285019200313,0.005242105263157895,0.4937493194421474
0.001106700407979,0.005242105263157895,0.5878899869770132
0.0010684187236631002,0.005242105263157895,0.6820306545118789
0.0010262172796678,0.005242105263157895,0.7761713220467448
0.0009835558669735,0.005242105263157895,0.8703119895816105
0.000942784489613,0.005242105263157895,0.9644526571164763
0.0009056133484644,0.005242105263157895,1.0585933246513421
0.0008714723213943,0.005242105263157895,1.1527339921862079
0.0008390013998440999,0.005242105263157895,1.2468746597210736
0.0008074405543595001,0.005242105263157895,1.3410153272559395
0.000779669819696,0.005242105263157895,1.4351559947908052
0.0007518091316349,0.005242105263157895,1.529296662325671
0.0007276884962369,0.005242105263157895,1.623437329860537
0.0007050779300778,0.005242105263157895,1.7175779973954026
0.0006818974001404,0.005242105263157895,1.8117186649302683
0.0006609669257531001,0.005242105263157895,1.9058593324651343
0.0006419594763644,0.005242105263157895,2.0
2.243852747279e-09,0.005431578947368421,0.21132731683755004
0.0009387505636728999,0.005431578947368421,0.30546798437241585
0.001177614217477,0.005431578947368421,0.3996086519072816
0.0012115535387879999,0.005431578947368421,0.4937493194421474
0.001188141915867,0.005431578947368421,0.5878899869770132
0.0011470501060960002,0.005431578947368421,0.6820306545118789
0.0011017385568749998,0.005431578947368421,0.7761713220467448
0.0010559470386546999,0.005431578947368421,0.8703119895816105
0.0010121755603235,0.005431578947368421,0.9644526571164763
0.000972264334131,0.005431578947368421,1.0585933246513421
0.0009356032315351999,0.005431578947368421,1.1527339921862079
0.0009007422422119001,0.005431578947368421,1.2468746597210736
0.0008668613343459998,0.005431578947368421,1.3410153272559395
0.0008370505455536001,0.005431578947368421,1.4351559947908052
0.0008071398066882,0.005431578947368421,1.529296662325671
0.0007812391245007001,0.005431578947368421,1.623437329860537
0.0007569585163851,0.005431578947368421,1.7175779973954026
0.0007320879472963,0.005431578947368421,1.8117186649302683
0.0007096174380078,0.005431578947368421,1.9058593324651343
0.0006891869554660001,0.005431578947368421,2.0
2.40202626659e-09,0.005621052631578947,0.21132731683755004
0.001005382028893,0.005621052631578947,0.30546798437241585
0.001261195942489,0.005621052631578947,0.3996086519072816
0.001297545216079,0.005621052631578947,0.4937493194421474
0.0012724834782200003,0.005621052631578947,0.5878899869770132
0.0012284815396059999,0.005621052631578947,0.6820306545118789
0.0011799398795779997,0.005621052631578947,0.7761713220467448
0.0011308982536510001,0.005621052631578947,0.8703119895816105
0.001084026669678,0.005621052631578947,0.9644526571164763
0.0010412853570760001,0.005621052631578947,1.0585933246513421
0.001002024175394,0.005621052631578947,1.1527339921862079
0.0009646831154440001,0.005621052631578947,1.2468746597210736
0.000928412142945,0.005621052631578947,1.3410153272559395
0.0008964712978796,0.005621052631578947,1.4351559947908052
0.0008644505063709,0.005621052631578947,1.529296662325671
0.0008366997756579,0.005621052631578947,1.623437329860537
0.0008106991242559001,0.005621052631578947,1.7175779973954026
0.0007840385146869,0.005621052631578947,1.8117186649302683
0.0007599879689183,0.005621052631578947,1.9058593324651343
0.0007381174521298,0.005621052631578947,2.0
2.569069999859e-09,0.0058105263157894734,0.21132731683755004
0.0010743035453679999,0.0058105263157894734,0.30546798437241585
0.001347647728864,0.0058105263157894734,0.3996086519072816
0.00138649695233,0.0058105263157894734,0.4937493194421474
0.0013597150950520002,0.0058105263157894734,0.5878899869770132
0.001312693023097,0.0058105263157894734,0.6820306545118789
0.001260821248068,0.0058105263157894734,0.7761713220467448
0.001208409511042,0.0058105263157894734,0.8703119895816105
0.001158327819047,0.0058105263157894734,0.9644526571164763
0.0011126664145599998,0.0058105263157894734,1.0585933246513421
0.001070705152219,0.0058105263157894734,1.1527339921862079
0.001030814019985,0.0058105263157894734,1.2468746597210736
0.000992052979889,0.0058105263157894734,1.3410153272559395
0.000957922076701,0.0058105263157894734,1.4351559947908052
0.000923711230905,0.0058105263157894734,1.529296662325671
0.0008940404498249001,0.0058105263157894734,1.623437329860537
0.0008662697536021,0.0058105263157894734,1.7175779973954026
0.0008377891021201,0.0058105263157894734,1.8117186649302683
0.0008120985189381,0.0058105263157894734,1.9058593324651343
0.0007887179663754,0.0058105263157894734,2.0
2.7417340010909998e-09,0.006,0.21132731683755004
0.001145505113601,0.006,0.30546798437241585
0.0014369595761530001,0.006,0.3996086519072816
0.0014783987474909998,0.006,0.4937493194421474
0.0014498267669019998,0.006,0.5878899869770132
0.0013996945572920002,0.006,0.6820306545118789
0.0013443926637559998,0.006,0.7761713220467448
0.0012885208119230002,0.006,0.8703119895816105
0.001235109006415,0.006,0.9644526571164763
0.001186407509756,0.006,1.0585933246513421
0.0011416661633770002,0.006,1.1527339921862079
0.00109914495469,0.006,1.2468746597210736
0.0010578038462259998,0.006,1.3410153272559395
0.00102141288236,0.006,1.4351559947908052
0.000984931980124,0.006,1.529296662325671
0.0009533111467309999,0.006,1.623437329860537
0.000923690404649,0.006,1.7175779973954026
0.000893319709815,0.006,1.8117186649302683
0.0008659190877818,0.006,1.9058593324651343
0.0008408584986160999,0.006,2.0


==> excluded_regions_lambda_leptoscalar/dotline_data.csv <==
invariantmass,xsecexpected
0.04110271087590453,9.06061364668566
0.042385786802030465,8.36238381991553
0.04365302228462398,7.61682080153097
0.04547467329085215,6.7286527200287
0.048096446700507625,5.40766411749082
0.05076142131979696,4.78202288860386
0.05406091370558376,4.47183156237291
0.056528782805918575,4.23833025600858
0.05988227670374771,4.01272476289983
0.06243654822335026,3.82405624941769
0.06534722972243223,3.84562930365178
0.06800873281594742,3.70612646613321
0.071557403607301,3.52869505878339
0.07513446376498542,3.41476542795192
0.0782643914029593,3.30451419963616
0.08096446700507615,3.05799586061368
0.08435036181013068,2.61155457445074
0.08695863484177557,2.17319098542017
0.08934010152284265,1.9555194321248
0.09251269035532997,1.89103265791936
0.09505670158764447,1.95887076155066
0.09863376174532888,1.97608968648803
0.10221082190301328,1.91228843284582
0.10563883788746085,1.80000496810688
0.10832163300572417,1.75273996321611
0.11116751269035534,1.67224909994295
0.11446700507614214,1.56377676967954
0.11878172588832489,1.39839888162312
0.12219153564871246,1.32681423974355
0.12538071065989848,1.25051060358541
0.12834323361054112,1.18687809460354
0.13216870072362027,1.21104317831227
0.13604060913705585,1.22286535388149
0.13883248730964468,1.25051060358541
0.14213197969543148,1.27878082792677
0.1454314720812183,1.27878082792677
0.14881196673506858,1.27574322916555
0.15186215214025997,1.2452675948968
0.1544011232314505,1.13730483364914
0.15710659898477158,1.04572496380554
0.16011448320552976,0.981154148279977
0.163415775641718,0.993063182084955
0.1663108567039877,1.07219510098844
0.16889944918457714,1.08664474777289
0.17191381358678043,1.08861057039228
0.1750437412247543,1.11634913785584
0.17862080138243872,1.1529639824737
0.1821481801490442,1.0815810728097
0.1848309752673075,0.981196574520996
0.18756345177664976,0.870777566166846
0.190295928285992,0.800988393270468
0.1934010152284264,0.894244567854588
0.19725132303704504,0.949475998697723
0.2,1
0.20228426395939086,0.894244567854588
0.2043390214926018,0.817246030214752
0.20693919429744034,0.716533535731327
0.20905065341829573,0.648616334073986


==> excluded_regions_lambda_leptoscalar/muondata.csv <==
invariantmass,xsecobserved
0.2228939136652069,0.5513798025933071
0.2313003843060148,0.5221159945718381
0.24237137664968572,0.4865875362238645
0.2704155867369738,0.42904674452904823
0.276557333095004,0.506353423614128
0.27730579546470163,0.46268072237772034
0.27971400482616854,0.5406282796950481
0.2823558852444365,0.5800989905059184
0.2863705424970953,0.6195034946276888
0.28776732249786147,0.6523624040593186
0.2891840200196622,0.7177522271955699
0.28969881133255876,0.6810384491559546
0.3056537670926803,0.7453067880477312
0.3200643489141121,0.7799200353397987
0.3269563218977823,0.8234300904119359
0.3320245649426095,0.8911305796049062
0.3372355785940557,0.9771412709921686
0.3428474394494592,1.0687486574210847
0.3553575833407811,0.7756295779539204
0.3621306640450442,0.6820387575490086
0.3681008132987756,0.6290898833569015
0.37188881937617296,0.8762155990945424
0.3744141567611046,0.9343255904935369
0.3744141567611046,0.8263761914137564
0.3769394941460363,1.0034803693030507
0.3772276342836714,0.7288992309643643
0.3782572169094646,0.7756643240236032
0.38818696934489244,1.2204198420737253
0.39335418714809184,1.1154936211016757
0.3954586349688683,1.0578244966766552
0.39651085887925636,1.3283742479442586
0.41579408347484154,1.192531460540074
0.4217642327285727,1.1212386819695077
0.42492090445973724,1.05963740491972
0.43037626240057153,1.0052862081057492
0.43240057199034704,0.8903951719577419
0.433704531236035,0.9464021030897553
0.4343909196532308,0.8672594053395186
0.43664568517549124,0.7900828729638871
0.4384494975932995,0.7282754359276472
0.4447628410556285,0.6288590935811558
0.4463862722316561,0.6721904794470329
0.4485959424434713,0.5876952788874262
0.47542765215836985,0.6350425612377727
0.4817409956206989,0.6788996536887976
0.4848976673518634,0.589963899777929
0.49436768254535707,0.539043623624673
0.4975243542765216,0.485966018644268
0.5059421455596271,0.4458994833022766
0.5075091607829121,0.41870432882580194
0.5164643846635089,0.3672970442725558
0.5315613549021356,0.3940512341956742
0.535576012154795,0.43188286818104404
0.5421687116172773,0.4747738706446883
0.5606577888998123,0.524668152454881
0.5789664849405667,0.5638879373153775
0.5921167473156035,0.6013287092489898
0.6077334882473862,0.6421502049246638
0.6195171277913261,0.6842348296764448
0.6419420859772991,0.785996389869763
0.6527775493788539,0.5857361984561545
0.6534639377960496,0.6689400530471012
0.6541227991777641,0.5331489007999756
0.6597772812583786,0.4868405512411242
0.6597772812583786,0.4470462535402262
0.6647114129949061,0.4121952270616079
0.6679846277594066,0.36966314991343346
0.6786897846098845,0.38616196787763224
0.6923347335180392,0.410723235724671
0.7171385161446828,0.3630183727627062
0.7274239580540416,0.4283126987354537
0.7288269232678923,0.46819987058790286
0.7353043167396556,0.5527774808432566
0.7437447493073555,0.6207385213688561
0.7571198986017107,0.5073569962225917
0.7676452638433156,0.37928098065771226
0.7779533470372684,0.40861122293306656
0.781110018768433,0.4359143817948765
0.786542735424673,0.4642083921309136
0.7910948252748236,0.49669246505425074
0.794251497005988,0.5355606099060476
0.7972916257038165,0.5863382958567003
0.7974081687371526,0.6761925469624502
0.7990140316382162,0.6210624160935573
0.8018825632317457,0.7223140991524979
0.8067065868263472,0.8242932823352127
0.8117810150842595,0.9372633204117355
0.8195048708553043,1.1203410385767936
0.8224899454821699,1.0222106769821038
0.8253034230047365,0.860160407993742
0.8293180802573958,0.7208314051229766
0.8302375547412637,0.5098771800075653
0.8305532219143801,0.6622508310164705
0.8306422379122349,0.7793716642812489
0.8321315577799624,0.5546942510824995
0.8321315577799624,0.6115645530162537
0.8324747519885602,0.4803814123803758
0.8326463490928593,0.4475057870092006
0.835288229511127,0.42104095986155843
0.835288229511127,0.3958699845759633
0.835288229511127,0.3722037987460932
0.8384449012422914,0.3507022916778379
0.8408925432716658,0.3195913596277316
0.8479149164357851,0.29639711600781243
0.8479149164357851,0.27724978598880134
0.8679071707331605,0.26952609782456
0.8798248279560283,0.3061988254026818
0.8798248279560283,0.2888810594686418
0.8814312758472203,0.3787499776014656
0.88235016534096,0.346138256705406
0.88235016534096,0.3277941530338583
0.8861381714183574,0.41474402293952783
0.889294843149522,0.4441848412991563
0.8952649924032532,0.5163845141047314
0.9173616945214049,0.25406482481617315
0.9264885155063007,0.26883470514452246
0.9294735901331663,0.32178787127612407
0.9294735901331663,0.302550515941957
0.9294735901331663,0.2844632221026044
0.9296451872374651,0.34049478339314565
0.9312235231030475,0.36121580531257913
0.9332001072481906,0.41902708727450644
0.9338314415944233,0.4462814128180023
0.9359585306997942,0.3899296332856092
0.9457717401018857,0.5482584330329663
0.9547269639824825,0.48584121372369093
0.9651627235933251,0.3931677912679256
0.9789167932791134,0.37032838670377055
0.9905964786844221,0.4294877757138624
0.9978568236661005,0.3901498651363302
1.0057485029940119,0.41816695044312185
1.0120618464563411,0.4664394091319205
1.0120618464563411,0.53510227487683
1.0131140703667292,0.49754370064861814
1.0183751899186702,0.6053134766416964
1.0246885333809992,0.5669376959529058
1.0457330115887629,0.5369379718251731
1.0562552506926446,0.5057035536101339
1.065725265886138,0.4673988386491946
1.0797048121241526,0.4246612647704872
1.0815086245419607,0.45398907598538807
1.0909786397354544,0.3904004717297539
1.106761998391277,0.3604049031815023
1.1393809396133106,0.3370144330595118
1.1427480561265528,0.3645713285859701
1.158847081955492,0.4359898982255299
1.1614776417314623,0.3992738577975357
1.1667387612834033,0.558984977352013
1.1680916205967595,0.6070929498293954
1.1681736120702961,0.5017046492503403
1.1686327643221022,0.4634141891170462
1.1698954330145679,0.5462113516024649
1.1900981320940207,0.3254451690120007
1.195148806863884,0.3907515914186493
1.195148806863884,0.36739139707166746
1.195148806863884,0.34685023612661126
1.2001994816337473,0.4229196499000932
1.2052501564036109,0.45896025983572836
1.2109321655197067,0.4992505509010455
1.2314505317722764,0.496054994230128
1.2393422111001877,0.4312564386194815
1.2424988828313521,0.4712159862145621
1.2442525893486658,0.3913765841120855
1.2503905621592635,0.3520560724105225
1.2671209223344353,0.27953795860935043
1.2682032097851204,0.25763215210029106
1.2688044805910568,0.3219715939196666
1.270908928411833,0.2984342165058343
1.2912519240126712,0.3794975286094279
1.2930056305299849,0.34995244195999087
1.2930056305299849,0.43422041046144677
1.2930056305299849,0.41389267795358115
1.3060832705590948,0.32606672335186265
1.31149470781252,0.30100029192843364
1.3160042388570408,0.24581168288464927
1.3163650013406023,0.19956686302275325
1.317627670033068,0.2617485180729728
1.318259004379301,0.21334928155024604
1.3196118636926573,0.2825906059861625
1.3232194885282738,0.22808353675838708
1.3498257216909464,0.31389658840703977
1.352982393422111,0.2958900172848565
1.3555077308070425,0.26040735745072907
1.3580330681919743,0.278391521422957
1.3809414858981397,0.24798594037089203
1.3820237733488248,0.2250574469390052
1.3908624541960855,0.19617868863504906
1.3950713498376381,0.2094878345622962
1.4129591563142372,0.2257521923385317
1.417694163910984,0.24103326587631405
1.41791964046321,0.26201757793771036
1.4287425149700599,0.2925934836501697
1.4382125301635533,0.30883166452379257
1.439475198856019,0.33666836063762584
1.4422711081036224,0.3978114857401364
1.4445258736258826,0.3671398434521108
1.4445258736258826,0.43422041046144677
1.4666225757440343,0.23461962408921672
1.4689900795424076,0.286700447688058
1.4697792474751987,0.2665428464715843
1.470831471385587,0.2457215036834421
1.476723925283761,0.30788124461453975
1.4792492626686924,0.3301600914506811
1.5108159799803378,0.31995640092661176
1.5139726517115022,0.29223940542593907
1.5348066851371882,0.302861517515127
1.5379633568683528,0.26458748110545793
1.5408043614264009,0.2397982471368613
1.5455393690231476,0.21965111430662393
1.5550093842166413,0.3072492568356397
1.5613227276789703,0.26067503869258746
1.5640284463056828,0.29036886651550947
1.5697405189620757,0.3256681546445662
1.5793608518570532,0.35270256542082756
1.6149861471087674,0.3270652804986494
1.6547602109214408,0.35624033956291445
1.6686495665385648,0.389682496498336
1.6840821838909248,0.3012065286370682
1.6884915031344563,0.24563135756564347
1.6888522656180176,0.33254310663516545
1.6888522656180176,0.20708635999462657
1.6907462686567163,0.3152432138996386
1.6907462686567163,0.2615692983425718
1.6913776030029495,0.36140141039910934
1.6930010341789767,0.2797021202947674
1.693902940387881,0.22546245483248398
1.693902940387881,0.19617868863504906
1.7173525018193887,0.39201536223210054
1.7194029850746269,0.413079607103501
1.7223129859683617,0.35569175785564844
1.7223129859683617,0.33442753584452095
1.7223129859683617,0.3144345469383281
1.7242069890070604,0.2741340998114725
1.7244174337891378,0.2928655923285797
1.7349396728930198,0.25867411687600633
1.7380963446241844,0.21298426737711598
1.741253016355349,0.24304334738644753
1.7444096880865136,0.2250574469390052
1.7475663598176778,0.1983743969275165
1.753248368933774,0.19094223137621275
1.7728197336669944,0.19854431198727346
1.7795840302337753,0.21381950483358295
1.7822897488604879,0.22925822191735115
1.7848150862454193,0.24358497510218993
1.8012297792474752,0.2566885539834563
1.8182758065957634,0.27077508861625255
1.821432478326928,0.28959425305038744
1.8454231834837787,0.26067503869258746
1.8485798552149433,0.28011294640720286
1.8525256948788988,0.3267853766518753
1.8533148628116898,0.29639711600781243
1.8580498704084367,0.36261017030299253
1.876989900795424,0.36966314991343346
1.8833032442577529,0.3361499182167376
1.8959299311824114,0.30946690719199793
1.9011910507343521,0.2864183024327343
1.9123446241844668,0.2644515967925795
1.9243399767628921,0.24825907131685768
1.9243399767628921,0.23162577312842197
1.9559066940745375,0.27207645204783326
1.9716900527303602,0.302550515941957
1.9716900527303602,0.28300567470264465
1.9866842434533916,0.33442753584452095
1.9937867548485118,0.39519270010592894
1.9955404613658252,0.362351549092895
2.0158834569666637,0.34401107532825603
2.02061846456341,0.278677689175308
2.0221968004289925,0.32079757904074563
2.025353472160157,0.29792363255645293
2.035725393562555,0.2441935091341831
2.0402349246070757,0.2624024290172105
2.04113683081598,0.21481560461557278
2.042940643233788,0.2004475259242815
2.043504334614353,0.22808353675838708
2.060076861202967,0.26883470514452246
2.060076861202967,0.25276303429965263
2.0638648672803646,0.28097764643606704
2.066390204665296,0.30317283877698825
2.066390204665296,0.3234451563309554
2.078227723657163,0.3427615882187893
2.0845410671194924,0.3725226051630765
2.088486906783448,0.43015017266866223
2.090741672305708,0.4001538601251741
2.111485515110504,0.2929372419254341
2.113740280632764,0.31218129830700836
2.114191233737216,0.3402449993726522
2.1168969523639287,0.24258598779151114
2.1200536240950933,0.2591174346855535
2.1200536240950933,0.22172953324838898
2.1216319599606757,0.36447770003178476
2.1223083896173534,0.27684315911484825
2.142150326213245,0.39722803771224263
2.148463669675574,0.32948237188663754
2.148463669675574,0.37348066376722805
2.148463669675574,0.3511529725126203
2.1502674820933825,0.3067986314027438
2.15951202073465,0.2929909906262999
2.162353025292698,0.2699417866439712
2.165825364196979,0.22373182213762796
2.1695081478833376,0.20954762887120337
2.1705603717937256,0.2523305880814497
2.172815137315986,0.2366080508094795
2.189500402180713,0.27021926863751283
2.1926570739118776,0.25406482481617315
2.1971666049563985,0.29071001116267886
2.2031793130157595,0.3228917817639863
2.2166477790687282,0.3529614949127866
2.2179104477611937,0.3902930491990259
2.2179104477611937,0.4096620947256992
2.2431638216105103,0.31977382818756694
2.2431638216105103,0.3521163615858781
2.2503790712817437,0.2910088414936282
2.2557905085351684,0.266942506575342
2.2639076644153056,0.24294229777654336
2.270221007877635,0.22116074908435654
2.2774362575488682,0.2053611002406875
2.2810438823844845,0.18941169469652422
2.2936705693091426,0.17709982038199779
2.2949332380016085,0.16400797016978466
2.3031405845026365,0.15462618370856937
2.317120130740651,0.1433340944915898
2.3228697828224147,0.19740020345410575
2.325237286620788,0.1791586693314996
2.325237286620788,0.16672629258702557
2.325237286620788,0.15436163747630408
2.3277626240057194,0.21555254102635527
2.337863973545446,0.23043895698786213
2.3410206452766107,0.2440442181382761
2.3410206452766107,0.37348066376722805
2.342455496063504,0.26633546704554156
2.3429146483153094,0.35405107616475534
2.3441773170077753,0.32948237188663754
2.3441773170077753,0.3097850183500012
2.3441773170077753,0.2912652262535282
2.372587362588256,0.19714685378759902
2.3757440343194207,0.19317854199107642
2.3978407364375722,0.29525736374582967
2.3988929603479607,0.20865250356315643
2.400997408168737,0.24258598779151114
2.400997408168737,0.22808353675838708
2.4041540798999015,0.3511529725126203
2.4041540798999015,0.274415891220869
2.40520630381029,0.2536301513957715
2.4055069392132578,0.3232078797690286
2.4104674233622307,0.392663187285478
2.413624095093395,0.3672970442725558
2.417910447761194,0.5975459511004583
2.419235955948799,0.42200334580698773
2.419937438555724,0.5654833782590611
2.419937438555724,0.520997567598986
2.4224627759406556,0.4653225635401984
2.423094110286889,0.4928798913822831
2.423094110286889,0.4493486494380962
2.4451908124050403,0.46819987058790286
2.4469946248228487,0.41878115351894585
2.448347484136205,0.3901498651363302
2.4564145341158476,0.3644256945587821
2.493593112282897,0.34068918662366315
2.5007482348735364,0.3145961142076287
2.519229113008718,0.2893401112835955
2.520950933952989,0.26094299509275126
2.538628295647511,0.3188261279724201
2.5412939295538277,0.35640304471578105
2.543047636071141,0.3911532577627689
2.554095987130217,0.28264245626593165
2.5660462443981973,0.21841876912234795
2.5683010099204573,0.23281870165800614
2.5683010099204573,0.20475915852521
2.5683010099204573,0.19251809836699635
2.5683010099204573,0.18287812166259723
2.5695636786129232,0.25328294816463726
2.5960797211547053,0.2732904605859817
2.596711055500938,0.3381705790812369
2.5998677272321027,0.3168667923923921
2.5998677272321027,0.29792363255645293
2.6048282113810757,0.24889754730740762
2.613125748502994,0.2098708131830714
2.6145988619775373,0.22827889880297603
2.61880775761909,0.17985025749727412
2.625121101081419,0.19510666882062386
2.6503744749307354,0.21555254102635527
2.6756278487800516,0.26883470514452246
2.6777322966008277,0.2508228444284166
2.678784520511216,0.22691487051211956
2.6869016763913534,0.2874008757246277
2.694567879167039,0.3247771277684518
2.694567879167039,0.3566065306622281
2.695620103077427,0.30358843165435434
2.7229779247475197,0.2859282762227929
2.733882790727906,0.3245042335657274
2.742819861343411,0.35844314020061113
2.7450746268656716,0.38123436907578084
2.759279649655912,0.29130263456531996
2.7599560793125897,0.26647765268683854
2.767171328983823,0.31578348028867037
2.768433997676289,0.24762223315518508
2.774747341138618,0.22184346549775236
2.795581374564304,0.27939439617294803
2.808208061488962,0.30756508839829183
2.8092602853993505,0.2573487090299491
2.812153901152918,0.23704254253684226
2.817678076682456,0.218759648791678
2.817678076682456,0.20080087827680623
2.8334614353382785,0.3327139787043669
2.837319589676368,0.2839765407927486
2.8471403461733247,0.2575691377846193
2.8474409815762924,0.30860510829273463
2.872919831977835,0.2573487090299491
2.8730952026295666,0.28236027535565666
2.8934381982304047,0.32641254410968357
2.8934381982304047,0.3006139786306552
2.8989623737599426,0.3609839329942411
2.906064885155063,0.4001864900251652
2.917428903387255,0.4348156448845657
2.926267584234516,0.3757900693930009
2.9271093633628267,0.3326190389404214
2.9295144465865706,0.2966582479481091
2.936053266601126,0.21610690192610957
2.937631602466708,0.23043895698786213
2.9386838263770962,0.2644968838077499
2.943944945929037,0.19786552373471797
2.947732952006435,0.2483866353540232
2.9502582893913663,0.176721156616475
2.954993296988113,0.15161108060360617
2.9565716328536955,0.16249843686923454
2.9702505436887416,0.13051507034834237
2.972354991509518,0.13928994131979291
2.9965561414484463,0.14072838948755612
3.0039217088211636,0.15357071131827876
3.0108663866297256,0.16862122942840327
3.0165483957458217,0.18194108126500694
3.0275967468048974,0.1932612565910714
3.1680686388417194,0.3457828152374607
3.1680686388417194,0.31849873270549856
3.1680686388417194,0.2994580110330525
3.1680686388417194,0.42104095986155843
3.1680686388417194,0.3911532577627689
3.1680686388417194,0.377337601112456
3.1933220126910355,0.183113134853244
3.1964786844222,0.2023194862820681
3.1964786844222,0.17327521689755085
3.199635356153365,0.21334928155024604
3.2040546965769954,0.22691487051211956
3.2059486996156936,0.24031206737754515
3.2073015589290494,0.2798253048219906
3.2083162034140673,0.25801056187199467
3.211811089973571,0.3115633473742563
3.2280454017338456,0.3168667923923921
3.2280454017338456,0.29792363255645293
3.23120207346501,0.2730098248555926
3.23120207346501,0.24134301313503814
3.2415739948674074,0.2001535406626968
3.243197426043435,0.21400788420421415
3.2438287603896683,0.2298478312700084
3.2438287603896683,0.17062533140756314
3.246985432120833,0.18441111626584328
3.278552149432478,0.20860784780619354
3.2839635866859034,0.23043895698786213
3.2911788363571364,0.1947919245782034
3.2943355080883006,0.18358406765557012
3.3164322102064525,0.2560300923773038
3.319588881937617,0.23663699213127254
3.319588881937617,0.278677689175308
3.32022021628385,0.2229860127865092
3.32022021628385,0.21160289981702565
3.3416855840557687,0.1851467559788657
3.3416855840557687,0.17283072852495232
3.3416855840557687,0.21890016559114717
3.3440530878541423,0.20033723088305436
3.3543122709804267,0.3201390779043471
3.3585211666219794,0.23149360339619907
3.360625614442756,0.24932410995235477
3.360625614442756,0.42248536337362197
3.3631509518276874,0.2628264181220419
3.3637822861739206,0.2791552892700792
3.366307623558852,0.3034844800561595
3.3669389579050852,0.35624033956291445
3.3669389579050852,0.33494332184326425
3.3671641791044773,0.4641588833612782
3.368201626597551,0.44202242339437314
3.3683419231189355,0.388705062583008
3.390087883933625,0.16902594626681536
3.3921923317544014,0.13971992507393408
3.394717669139333,0.21577411453500153
3.395349003485566,0.20336148037459456
3.395349003485566,0.1912039772228013
3.395349003485566,0.18023562604645113
3.395349003485566,0.1596028910610867
3.395349003485566,0.1502542365960006
3.3978743408704974,0.2348607972763162
3.401662346947895,0.24383536406689393
3.4048190186790595,0.2734777113183029
3.4048190186790595,0.25712846891913693
3.4338603986057734,0.22207150565346803
3.436385735990705,0.20901009392416073
3.4395424077218695,0.2654042545016306
3.4395424077218695,0.24804661015634497
3.4395424077218695,0.2401064072965282
3.441120743587452,0.18452956982886254
3.442699079453034,0.19942046250258574
3.442699079453034,0.1791586693314996
3.4679524533023502,0.27953795860935043
3.4679524533023502,0.3301600914506811
3.470056901123127,0.3015161486817195
3.4742657967646795,0.24051790361408187
3.4749672793716044,0.22691487051211956
3.479947805880775,0.25867411687600633
3.4947841630172487,0.21008654625779183
3.5026758423451603,0.24383536406689393
3.5026758423451603,0.22925822191735115
3.5058325140763245,0.2753572895997246
3.5058325140763245,0.2588956808918637
3.510041409717877,0.30203288951451296
3.518459201000983,0.3511529725126203
3.5229687320455034,0.32919234667527264
3.5411872374653677,0.30161942607347036
3.5479214704918514,0.2817967584142005
3.5536335431482446,0.2559361644201594
3.5658092769684506,0.23132849728295868
3.566440611314684,0.1939076471452294
3.5689659486996153,0.20931708767971807
3.5879059790866026,0.2958900172848565
3.5924155101311235,0.3196695476862652
3.592816357335081,0.2769334690728139
3.596323770369708,0.2494664598936302
3.608108678166056,0.20965530163971688
3.6093713468585213,0.2276153497209465
3.6131593529359187,0.17946571291903984
3.6131593529359187,0.16873676382586328
3.6131593529359187,0.16056229428670385
3.614422021628385,0.19430650006514583
3.744161229779247,0.18287812166259723
3.7457395656448296,0.1948395804422998
3.752052909107159,0.21912518023259994
3.7552095808383235,0.20405912280009192
3.75994458843507,0.23749961758714
3.7709929394941457,0.2564249663716706
3.7820412905532215,0.2352230219674826
3.7930896416122972,0.2194631359564032
3.796246313343462,0.20088931364951776
3.812029671999285,0.18054451533118604
3.825708582834331,0.16830391756606117
3.839808383233532,0.15595573115239325
3.8499097327732588,0.18876412926405345
3.8499097327732588,0.17106414791044255
3.8575759355489443,0.23591451997119933
3.8593797479667526,0.21444808174544913
3.8593797479667526,0.2016277913693469
3.865693091429082,0.2761836620164389
3.865693091429082,0.2556358264573912
3.8688497631602465,0.3457828152374607
3.8706034696775604,0.29809373007171974
3.872006434891411,0.3214574346626678
3.890946465278398,0.30410872398259453
3.9035731522030566,0.278391521422957
3.9080826832475766,0.26356037719060027
3.925669854321208,0.24762223315518508
3.930630338470181,0.22875404642631791
3.9414532129770303,0.21463176451494403
3.9486684626482638,0.1991279835779204
3.9612951495729214,0.18503809036174784
3.9730199302886757,0.17014393327947785
3.983752614174636,0.15491770824958404
3.986698841123722,0.13905163349711488
3.995116632406828,0.1298741260950295
3.995116632406828,0.12218833248543425
4.014056662793815,0.1500613955549747
4.019317782345755,0.13739485578299535
4.0195808383233524,0.18194108126500694
4.019919053151692,0.16333534296451033
4.027369738135669,0.21007106538459785
4.036496559120565,0.28496875234416397
4.042466708374295,0.34867148623312977
4.045451783001161,0.3067986314027438
4.0514219322548914,0.2666341445665413
4.052685185937485,0.24303956402361565
4.061406738761282,0.18287812166259723
4.065615634402835,0.13118725440133588
4.06952389464142,0.12205390269537386
4.070245419608543,0.15563560084935668
4.070876753954776,0.14588095075995394
4.070876753954776,0.1372772726858167
4.071327707059228,0.16906729848170565
4.092973456072928,0.1520009960026821
4.1045479190871985,0.16888129314896502
4.1232775046921075,0.18119490703402782
4.127182053802841,0.19268299728890853
4.130908570917866,0.2068737077426376
4.14365180087586,0.23450158603465374
4.171890249352042,0.19384125130230118
4.186972125400938,0.17936330663281638
4.193986951470193,0.16758497315772605
4.203971757976584,0.1977300448174715
4.206270444186253,0.21334928155024604
4.213441773170078,0.23248957305928825
4.219240325319509,0.2625592771445402
4.243704531236035,0.20211826475222602
4.247821968004289,0.22652247410445053
4.250807042631155,0.2409301051573779
4.256239759287395,0.2600805647481161
4.256904868301777,0.28279806419376907
4.2593888839236955,0.3113094019821482
4.263433729555813,0.33129272328724013
4.266761998391277,0.37752698761473813
4.288687103405129,0.31362795438250973
4.291843775136294,0.2918643361270769
4.294828849763159,0.25039371763456997
4.2950004468674585,0.27161096296602927
4.2990377454047115,0.2286701250400862
4.3051794917627415,0.20865250356315643
4.307627133792116,0.17946571291903984
4.309205469657699,0.19251809836699635
4.309731581612893,0.1713573190412058
4.315185577671948,0.15837779138021493
4.31709714898561,0.14513347838404472
4.318675484851192,0.13385347549398163
4.324988828313521,0.11562365436391078
4.326567164179104,0.12440509630205804
4.332880507641432,0.10627262762087791
4.3391938511037615,0.09822296556074923
4.3514773438198215,0.08944463072682482
4.378877724295545,0.0950322520241761
4.3928572705335585,0.10411121012083599
4.400523473309244,0.11568731060827792
4.404852623111984,0.1282992324488748
4.411797300920546,0.14109031663648144
4.4152971668603085,0.15568891022926742
4.42126731611404,0.16417655932778502
4.426528435665981,0.17283072852495232
4.436879077665563,0.19087685092015808
4.444996233545701,0.21048778190977457
4.4497851205903745,0.23179581652940828
4.455475913843952,0.2524175198284571
4.456505496469747,0.2663989319637016
4.459985444888472,0.2844632221026044
4.464065302231357,0.3047093739420326
4.492988777242957,0.29187379644011485
4.519810528197337,0.3277349458432876
4.531750826704799,0.26336703158335945
4.535959722346351,0.2442532511009495
4.549638633181398,0.22141336169316142
4.565438198230406,0.20716275618800153
4.579615693985164,0.22116074908435654
4.585126105996961,0.24022978221492128
4.594884261328089,0.2753775816436364
4.6078541424613455,0.22749845320238032
4.611912720401414,0.18640100672370563
4.613824291715076,0.2035356670570764
4.620480829386004,0.17401536675500587
4.647312539100902,0.19014608800695604
4.659596031816962,0.15696038866587178
4.665909375279291,0.1466322727986631
4.670879818188783,0.13705917098402806
4.677994856059026,0.12786059982864761
4.691938153543657,0.1148990212856231
4.706946107784431,0.14550673459934313
4.708524443650012,0.16056229428670385
4.711681115381177,0.17461555262943743
4.715890011022729,0.1963467229888708
4.722729466440253,0.2176387567657928
4.732570787867955,0.2558508052707098
4.741444020275014,0.30104332271023504
4.756904102243276,0.2174059614695027
4.758111716864777,0.20069775287852196
4.764898561086781,0.183113134853244
4.7663967587213625,0.16917072328544897
4.768501206542139,0.16056229428670385
4.788814013763519,0.22883986456551364
4.81516489409241,0.20985201117724028
4.818321565823575,0.227028759542832
4.824429350254714,0.2450911749310662
4.827270939802891,0.2659625905919351
4.8289927607471625,0.2839765407927486
4.835306104209492,0.3259471015490783
4.842457515672279,0.3842719455973724
4.847074805612654,0.3352876210413393
4.848127029523042,0.30203288951451296
4.850574671552416,0.21518375734938625
4.8523784839702255,0.23162577312842197
4.853731343283581,0.20266622306644555
4.8568880150147455,0.17521458061370251
4.8568880150147455,0.15489118332232332
4.8568880150147455,0.25801056187199467
4.858150683707212,0.14558150095693
4.858466350880328,0.18763621243089357
4.86004468674591,0.1648103135633593
4.860559478058808,0.1273499747037993
4.863084815443739,0.13575781830726763
4.863716149789973,0.12104297967212219
4.863716149789973,0.11322357201565394
4.866358030208239,0.09548664764492987
4.869514701939404,0.10057164534621293
4.878641522924299,0.10691145252596855
4.8887979265349895,0.11878438187800527
4.895454464205916,0.1256898285744714
4.903792117258021,0.13768925433974072
4.906015550987577,0.14952275631735262
4.932133345249797,0.16394748833012068
4.9452748234873525,0.1481465452733562
4.955754503785604,0.131155167276365
4.960612208418983,0.11804716793547525
4.96872438491886,0.10787777142815852
4.982789048768136,0.1307387481395279
4.988953436410759,0.1527580632843011
5.019312539100902,0.12850286406183406
5.024191616766466,0.16931562431099148
5.024767897041736,0.14284056609828008
5.026085619805165,0.15837779138021493
5.029624333422706,0.1796194319866577
5.03312419936247,0.19185991268407324
5.034004826168558,0.19925508298264386
5.035439091965324,0.21599591580630592
5.043131647153453,0.25905940374621644
5.048392766705395,0.23441883562517937
5.065228349271605,0.21890016559114717
5.071541692733934,0.20301355409114977
5.071541692733934,0.19087685092015808
5.0728043614264005,0.17879091036117564
5.078198230404862,0.1665550851661924
5.082246849584412,0.1563568201816935
5.089074984359638,0.1442971489550851
5.09065332022522,0.13254202606639273
5.095914439777162,0.12152607727885605
5.1194065600142995,0.13973786984059203
5.1455794083474835,0.15081397883034098
5.1546673816546,0.13118725440133588
5.170029850746268,0.11769108757136587
5.185181875055857,0.11139663666424142
5.195704114159739,0.1075541175286317
5.204121905442845,0.12355591189351217
5.204121905442845,0.11458887997976606
5.207909911520242,0.13354440904173298
5.208136562695505,0.14818792087070934
5.217599030794134,0.16097621907220566
5.2486585038877465,0.16925538424313671
5.258020760185387,0.14547983004595252
5.276725355259629,0.12601307935187686
5.2956653856466165,0.1306268613673493
5.300400393243363,0.13751253959447632
5.30417463580302,0.15555474340621606
5.314605416033603,0.1772685456978708
5.338105083365606,0.19245655735777578
5.359313611582804,0.17874899719747991
5.371425507194565,0.16946064944965938
5.393522209312717,0.16361526840637183
5.399835552775046,0.17283072852495232
5.40299222450621,0.1846085811382881
5.409648762177138,0.20384085283448986
5.418947180266333,0.22646757082453278
5.451028688890875,0.21939781764630698
5.465610867816604,0.2092513978684365
5.485416430819951,0.19055028429006673
5.494535704709982,0.1689615087297417
5.501363839485209,0.18571829830596076
5.504520511216373,0.2011105725168125
5.5078714213364295,0.21043716728711917
5.517421574760925,0.22764458323460865
5.519789078559298,0.26323453059515434
5.54188578067745,0.23281870165800614
5.563467691482704,0.22249018826080746
5.573452497989096,0.20193876095348473
5.582579318973991,0.1806107747343349
5.594647293898343,0.16931562431099148
5.5976536479280234,0.15524522274392577
5.619908839038329,0.19218462412738788
5.63669369150824,0.16587201176833508
5.6671781213692,0.1521708755556176
5.691087420042642,0.17591427369850568
5.710085103424989,0.15738651817017968
5.719353333134725,0.14169385793177797
5.754789525426757,0.14648498041936564
5.756516817112045,0.15729671066006926
5.762681204754669,0.1681708478640499
5.77266601126106,0.1768823005466222
5.791606041648047,0.15649074562195228
5.797576190901777,0.1466322727986631
5.800732862632942,0.1387543219864169
5.803889534364107,0.12935809996027783
5.808098430005659,0.11827697023611515
5.810202877826436,0.11187453147502327
5.814045937974797,0.09701942305664932
5.814411773467988,0.10470117936529935
5.816516221288765,0.09282655870156808
5.83726006409356,0.08708519783450422
5.853494375853836,0.08290689812370718
5.876492984180891,0.08660720154978505
5.8820972979414305,0.09822296556074923
5.889462865314147,0.10997516593688347
5.895604611672177,0.11817574830603622
5.8991483982993485,0.12839342074897148
5.902261149343104,0.1336443584024656
5.9045598355527735,0.14190805963971329
5.909953704531235,0.15436163747630408
5.92208180653618,0.16815988236341883
5.9466261506837075,0.17906523500609645
5.971193136115827,0.16042488439792205
5.974349807846991,0.147690628855809
5.9806631513093205,0.13589736820997475
5.98697649477165,0.12414972998185819
5.991711502368396,0.11458887997976606
6.005916525158637,0.10654594098191114
6.020910715881668,0.10103769690840546
6.02169988381446,0.09622526548104102
6.040639914201447,0.11206626295877802
6.053266601126105,0.1229228297087611
6.0665246223969955,0.134508300083655
6.0943033336312435,0.1522614965483521
6.109228706765571,0.14185744470482153
6.126922274853278,0.1346004612869401
6.137707569934756,0.12658076991176653
6.143283582089551,0.12027317517733453
6.154335150594334,0.13871868735051468
6.155481276253464,0.1492925031993696
6.157436768254534,0.16964210556903864
6.166906783448028,0.20302851487159704
6.1781380522537,0.18131905655231778
6.183248854104157,0.1603660304502211
6.190149611225309,0.13713377939331614
6.205130038430601,0.1464685763958002
6.212678523549914,0.15555567100312026
6.2174135311466605,0.20475915852521
6.21846575505705,0.18656827236777326
6.233025292698184,0.16888129314896502
6.236408615604613,0.13814977620006674
6.238275091607829,0.1587851094963112
6.239510233264813,0.1494203777890106
6.2426669049959775,0.12281763183254694
6.245823576727141,0.12962417949166083
6.263185271248546,0.115031215891386
6.2731813983972335,0.11206626295877802
6.286860309232281,0.12062915491011633
6.287491643578513,0.12672716039205925
6.304942354097772,0.1384872851829673
6.312113683081597,0.15404477936908764
6.320321029582624,0.13520105023174278
6.325529537939047,0.14420452146214136
6.338945392796496,0.11741933992519726
6.339621822453174,0.1286764007310214
6.340695325766377,0.10427899433319562
6.353150415586736,0.14365000382128723
6.353150415586736,0.13506221536205942
6.3534936097953345,0.12764184619243552
6.358411535138677,0.15489118332232332
6.359463759049065,0.17219772232352198
6.361989096433997,0.18899052494461163
6.369565108588791,0.20708635999462657
6.372090445973723,0.22858623444150236
6.376299341615276,0.2525467186286194
6.382612685077605,0.27796282068598277
6.387242470283313,0.3066185663379468
6.397343819823039,0.33578009106535983
6.403657163285368,0.36802103544199705
6.416455447314326,0.4008821798803218
6.425753865403521,0.3658846565858342
6.428910537134684,0.34637542064414534
6.432067208865849,0.32511097680305406
6.436125786805918,0.29748668449912213
6.443641671880119,0.26947994971005196
6.449955015342448,0.24719858221046678
6.456268358804777,0.2253659583225558
6.461739923138796,0.20708635999462657
6.476260613102153,0.19433977481758782
6.498528912324604,0.18860258412592867


==> excluded_regions_lambda_leptoscalar/scan_results_for_project_leptoscalar_electrons.csv <==
xsection,X,Y
0.00110464467149991,0.002,0.01
0.00096580892497626,0.002,0.020595618473684213
0.0008852659346023701,0.002,0.031191236947368424
0.00082938364895305,0.002,0.041786855421052635
0.0007861320243125501,0.002,0.052382473894736846
0.00074964060377916,0.002,0.06297809236842106
0.0007219495142518,0.002,0.07357371084210526
0.00069665855258794,0.002,0.08416932931578948
0.00067427774332739,0.002,0.09476494778947368
0.0006543570903998601,0.002,0.10536056626315789
0.0006364164242837301,0.002,0.1159561847368421
0.0006209357926488299,0.002,0.12655180321052634
0.00060647520984528,0.002,0.13714742168421054
0.0005927247693725881,0.002,0.14774304015789474
0.000580374308870991,0.002,0.15833865863157898
0.000569203863819843,0.002,0.16893427710526318
0.000558453450229601,0.002,0.17952989557894738
0.0005484630573303301,0.002,0.1901255140526316
0.0005387427109718399,0.002,0.2007211325263158
0.000529722409083613,0.002,0.21131675100000002
0.00119714757534542,0.002082051282051282,0.01
0.0010466713473880499,0.002082051282051282,0.020595618473684213
0.000959388105994,0.002082051282051282,0.031191236947368424
0.0008988356299312301,0.002082051282051282,0.041786855421052635
0.00085196386907966,0.002082051282051282,0.052382473894736846
0.00081240232873717,0.002082051282051282,0.06297809236842106
0.0007823911486023401,0.002082051282051282,0.07357371084210526
0.0007549801059719599,0.002082051282051282,0.08416932931578948
0.0007307292295458102,0.002082051282051282,0.09476494778947368
0.0007091585217235099,0.002082051282051282,0.10536056626315789
0.00068970780000296,0.002082051282051282,0.1159561847368421
0.0006729371150240001,0.002082051282051282,0.12655180321052634
0.00065725648421677,0.002082051282051282,0.13714742168421054
0.00064236600603061,0.002082051282051282,0.14774304015789474
0.0006289755069658501,0.002082051282051282,0.15833865863157898
0.00061685502448167,0.002082051282051282,0.16893427710526318
0.0006052145759886199,0.002082051282051282,0.17952989557894738
0.00059438415157682,0.002082051282051282,0.1901255140526316
0.00058384377517601,0.002082051282051282,0.2007211325263158
0.00057408344836554,0.002082051282051282,0.21131675100000002
0.0012933605951444,0.0021641025641025644,0.01
0.0011307938677459302,0.0021641025641025644,0.020595618473684213
0.0010364903646273302,0.0021641025641025644,0.031191236947368424
0.00097106768984819,0.0021641025641025644,0.041786855421052635
0.0009204457873831699,0.0021641025641025644,0.052382473894736846
0.00087770412392957,0.0021641025641025644,0.06297809236842106
0.0008452728478856498,0.0021641025641025644,0.07357371084210526
0.00081567172214736,0.0021641025641025644,0.08416932931578948
0.00078947077541438,0.0021641025641025644,0.09476494778947368
0.00076614001038625,0.0021641025641025644,0.10536056626315789
0.0007451492309603501,0.0021641025641025644,0.1159561847368421
0.00072701849153643,0.0021641025641025644,0.12655180321052634
0.0007100978086146999,0.0021641025641025644,0.13714742168421054
0.00069398729259433,0.0021641025641025644,0.14774304015789474
0.00067952675387571,0.0021641025641025644,0.15833865863157898
0.0006664262328578299,0.0021641025641025644,0.16893427710526318
0.00065385574835138,0.0021641025641025644,0.17952989557894738
0.0006421652883265,0.0021641025641025644,0.1901255140526316
0.0006307648828128699,0.0021641025641025644,0.2007211325263158
0.00062022452900967,0.0021641025641025644,0.21131675100000002
0.0013932937318057103,0.002246153846153846,0.01
0.00121816648375763,0.002246153846153846,0.020595618473684213
0.0011165827114093599,0.002246153846153846,0.031191236947368424
0.00104609982951042,0.002246153846153846,0.041786855421052635
0.00099155778022912,0.002246153846153846,0.052382473894736846
0.00094550598816213,0.002246153846153846,0.06297809236842106
0.00091058461320722,0.002246153846153846,0.07357371084210526
0.0008786934011593401,0.002246153846153846,0.08416932931578948
0.00085047237981812,0.002246153846153846,0.09476494778947368
0.0008253415565829499,0.002246153846153846,0.10536056626315789
0.00080272071725056,0.002246153846153846,0.1159561847368421
0.0007831999202206699,0.002246153846153846,0.12655180321052634
0.00076495918499349,0.002246153846153846,0.13714742168421054
0.00074759862906803,0.002246153846153846,0.14774304015789474
0.0007320380475447501,0.002246153846153846,0.15833865863157898
0.00071791748692239,0.002246153846153846,0.16893427710526318
0.0007043869653018401,0.002246153846153846,0.17952989557894738
0.0006917664695832301,0.002246153846153846,0.1901255140526316
0.0006795060328162,0.002246153846153846,0.2007211325263158
0.00066814565195969,0.002246153846153846,0.21131675100000002
0.00149693698643947,0.0023282051282051282,0.01
0.0013087891987317599,0.0023282051282051282,0.020595618473684213
0.00119964514554789,0.0023282051282051282,0.031191236947368424
0.0011239320489251801,0.0023282051282051282,0.041786855421052635
0.0010653198475243503,0.0023282051282051282,0.052382473894736846
0.00101584792174127,0.0023282051282051282,0.06297809236842106
0.00097833644547317,0.0023282051282051282,0.07357371084210526
0.0009440751419137899,0.0023282051282051282,0.08416932931578948
0.00091373404576266,0.0023282051282051282,0.09476494778947368
0.0008867431612190601,0.0023282051282051282,0.10536056626315789
0.00086243225777889,0.0023282051282051282,0.1159561847368421
0.00084146140204182,0.0023282051282051282,0.12655180321052634
0.0008218606125081101,0.0023282051282051282,0.13714742168421054
0.0008032200154765199,0.0023282051282051282,0.14774304015789474
0.00078649939114766,0.0023282051282051282,0.15833865863157898
0.0007713387877199199,0.0023282051282051282,0.16893427710526318
0.0007567782268944302,0.0023282051282051282,0.17952989557894738
0.0007432376953713601,0.0023282051282051282,0.1901255140526316
0.0007300572253502301,0.0023282051282051282,0.2007211325263158
0.00071784681632976,0.0023282051282051282,0.21131675100000002
0.0016043103568567701,0.0024102564102564104,0.01
0.00140266201057801,0.0024102564102564104,0.020595618473684213
0.0012856976658515902,0.0024102564102564104,0.031191236947368424
0.00120455434720057,0.0024102564102564104,0.041786855421052635
0.00114173198817643,0.0024102564102564104,0.052382473894736846
0.0010887099244742098,0.0024102564102564104,0.06297809236842106
0.0010485083416903402,0.0024102564102564104,0.07357371084210526
0.0010117569453172502,0.0024102564102564104,0.08416932931578948
0.00097927577045431,0.0024102564102564104,0.09476494778947368
0.00095034482220065,0.0024102564102564104,0.10536056626315789
0.00092429385465119,0.0024102564102564104,0.1159561847368421
0.00090181293710556,0.0024102564102564104,0.12655180321052634
0.00088081209096405,0.0024102564102564104,0.13714742168421054
0.0008608314508251801,0.0024102564102564104,0.14774304015789474
0.00084291078148965,0.0024102564102564104,0.15833865863157898
0.00082665013525551,0.0024102564102564104,0.16893427710526318
0.0008110695350241299,0.0024102564102564104,0.17952989557894738
0.00079654896459573,0.0024102564102564104,0.1901255140526316
0.00078242846116971,0.0024102564102564104,0.2007211325263158
0.0007693380229445199,0.0024102564102564104,0.21131675100000002
0.00171540384336997,0.002492307692307692,0.01
0.0014997949201069898,0.002492307692307692,0.020595618473684213
0.00137473027433023,0.002492307692307692,0.031191236947368424
0.00128794672614555,0.002492307692307692,0.041786855421052635
0.0012207942033939099,0.002492307692307692,0.052382473894736846
0.00116410199736886,0.002492307692307692,0.06297809236842106
0.00112111030486633,0.002492307692307692,0.07357371084210526
0.00108183881167702,0.002492307692307692,0.08416932931578948
0.0010470875546001103,0.002492307692307692,0.09476494778947368
0.00101615654183446,0.002492307692307692,0.10536056626315789
0.000988295506774,0.002492307692307692,0.1159561847368421
0.0009642545262182101,0.002492307692307692,0.12655180321052634
0.0009418136205675,0.002492307692307692,0.13714742168421054
0.00092044293711997,0.002492307692307692,0.14774304015789474
0.0009012722206765298,0.002492307692307692,0.15833865863157898
0.0008838915295348,0.002492307692307692,0.16893427710526318
0.0008672208877964399,0.002492307692307692,0.17952989557894738
0.0008517102783617201,0.002492307692307692,0.1901255140526316
0.0008366197395299101,0.002492307692307692,0.2007211325263158
0.0008226192709991201,0.002492307692307692,0.21131675100000002
0.0018301974476929203,0.0025743589743589743,0.01
0.00160016792663055,0.0025743589743589743,0.020595618473684213
0.00146672297019452,0.0025743589743589743,0.031191236947368424
0.0013741491841702698,0.0025743589743589743,0.041786855421052635
0.00130248649308593,0.0025743589743589743,0.052382473894736846
0.00124201413853413,0.0025743589743589743,0.06297809236842106
0.0011961423331096801,0.0025743589743589743,0.07357371084210526
0.00115425073980109,0.0025743589743589743,0.08416932931578948
0.00111716939950769,0.0025743589743589743,0.09476494778947368
0.00108415831772804,0.0025743589743589743,0.10536056626315789
0.00105444721425458,0.0025743589743589743,0.1159561847368421
0.00102878616748679,0.0025743589743589743,0.12655180321052634
0.00100483520212518,0.0025743589743589743,0.13714742168421054
0.0009820444723675202,0.0025743589743589743,0.14774304015789474
0.0009615837087147298,0.0025743589743589743,0.15833865863157898
0.00094305297156404,0.0025743589743589743,0.16893427710526318
0.0009252622853174499,0.0025743589743589743,0.17952989557894738
0.00090871163567528,0.0025743589743589743,0.1901255140526316
0.00089259106033666,0.0025743589743589743,0.2007211325263158
0.0008776605613992502,0.0025743589743589743,0.21131675100000002
0.00194873116904072,0.0026564102564102564,0.01
0.00170379103096184,0.0026564102564102564,0.020595618473684213
0.0015617257542561399,0.0026564102564102564,0.031191236947368424
0.0014631417228854302,0.0026564102564102564,0.041786855421052635
0.00138684885636298,0.0026564102564102564,0.052382473894736846
0.0013224463498797297,0.0026564102564102564,0.06297809236842106
0.0012736044273294498,0.0026564102564102564,0.07357371084210526
0.0012289827305984398,0.0026564102564102564,0.08416932931578948
0.00118951130398568,0.0026564102564102564,0.09476494778947368
0.00115437015208952,0.0026564102564102564,0.10536056626315789
0.0011227289770009,0.0026564102564102564,0.1159561847368421
0.00109541786211909,0.0026564102564102564,0.12655180321052634
0.00106990683384468,0.0026564102564102564,0.13714742168421054
0.00104564605747506,0.0026564102564102564,0.14774304015789474
0.00102386524371133,0.0026564102564102564,0.15833865863157898
0.0010041344593501899,0.0026564102564102564,0.16893427710526318
0.0009851837292939398,0.0026564102564102564,0.17952989557894738
0.00096756303744297,0.0026564102564102564,0.1901255140526316
0.00095041242459637,0.0026564102564102564,0.2007211325263158
0.0009345018930511901,0.0026564102564102564,0.21131675100000002
0.0020709750063300004,0.0027384615384615386,0.01
0.0018106742333151998,0.0027384615384615386,0.020595618473684213
0.00165967862462833,0.0027384615384615386,0.031191236947368424
0.00155491434050344,0.0027384615384615386,0.041786855421052635
0.00147385129413646,0.0027384615384615386,0.052382473894736846
0.00140540863051648,0.0027384615384615386,0.06297809236842106
0.00135350658743611,0.0027384615384615386,0.07357371084210526
0.0013060747843788901,0.0027384615384615386,0.08416932931578948
0.00126413326814347,0.0027384615384615386,0.09476494778947368
0.00122679204402803,0.0027384615384615386,0.10536056626315789
0.00119316079512162,0.0027384615384615386,0.1159561847368421
0.00116413961082344,0.0027384615384615386,0.12655180321052634
0.00113702851753426,0.0027384615384615386,0.13714742168421054
0.0011112376925506498,0.0027384615384615386,0.14774304015789474
0.00108808682837417,0.0027384615384615386,0.15833865863157898
0.0010671159939007302,0.0027384615384615386,0.16893427710526318
0.0010469752179332599,0.0027384615384615386,0.17952989557894738
0.0010282444828720902,0.0027384615384615386,0.1901255140526316
0.00101003383221619,0.0027384615384615386,0.2007211325263158
0.00099314326626198,0.0027384615384615386,0.21131675100000002
0.0021969289615793,0.0028205128205128207,0.01
0.0019208075324065998,0.0028205128205128207,0.020595618473684213
0.0017606315822252998,0.0028205128205128207,0.031191236947368424
0.0016494970380374,0.0028205128205128207,0.041786855421052635
0.00156348380641862,0.0028205128205128207,0.052382473894736846
0.00149089098035605,0.0028205128205128207,0.06297809236842106
0.00143582881364076,0.0028205128205128207,0.07357371084210526
0.00138552690085309,0.0028205128205128207,0.08416932931578948
0.00134102529179138,0.0028205128205128207,0.09476494778947368
0.00130140399335357,0.0028205128205128207,0.10536056626315789
0.0012657326685266502,0.0028205128205128207,0.1159561847368421
0.0012349414116094501,0.0028205128205128207,0.12655180321052634
0.00120618025330284,0.0028205128205128207,0.13714742168421054
0.0011788393768030299,0.0028205128205128207,0.14774304015789474
0.00115427846001182,0.0028205128205128207,0.15833865863157898
0.0011320275752241301,0.0028205128205128207,0.16893427710526318
0.00111066675234352,0.0028205128205128207,0.17952989557894738
0.0010907959717706,0.0028205128205128207,0.1901255140526316
0.00107145528130383,0.0028205128205128207,0.2007211325263158
0.0010535346817391101,0.0028205128205128207,0.21131675100000002
0.0023266630329083,0.0029025641025641024,0.01
0.002034180928653,0.0029025641025641024,0.020595618473684213
0.0018645546281627,0.0029025641025641024,0.031191236947368424
0.0017468598154019,0.0029025641025641024,0.041786855421052635
0.0016557863933234,0.0029025641025641024,0.052382473894736846
0.0015788934005113,0.0029025641025641024,0.06297809236842106
0.0015205711049556003,0.0029025641025641024,0.07357371084210526
0.0014673190791327,0.0029025641025641024,0.08416932931578948
0.0014201773752407002,0.0029025641025641024,0.09476494778947368
0.0013782260002771001,0.0029025641025641024,0.10536056626315789
0.00134044459732627,0.0029025641025641024,0.1159561847368421
0.0013078332667871002,0.0029025641025641024,0.12655180321052634
0.0012773720392605199,0.0029025641025641024,0.13714742168421054
0.0012484111117419198,0.0029025641025641024,0.14774304015789474
0.0012224001405336002,0.0029025641025641024,0.15833865863157898
0.00119884920322945,0.0029025641025641024,0.16893427710526318
0.00117622833133367,0.0029025641025641024,0.17952989557894738
0.00115518750524709,0.0029025641025641024,0.1901255140526316
0.00113469677486772,0.0029025641025641024,0.2007211325263158
0.00111572613959085,0.0029025641025641024,0.21131675100000002
0.0024600572212391,0.0029846153846153846,0.01
0.0021508144236734,0.0029846153846153846,0.020595618473684213
0.0019714577614574,0.0029846153846153846,0.031191236947368424
0.0018470326716128,0.0029846153846153846,0.041786855421052635
0.0017507090536653,0.0029846153846153846,0.052382473894736846
0.0016694258888965998,0.0029846153846153846,0.06297809236842106
0.0016077634622942997,0.0029846153846153846,0.07357371084210526
0.0015514313204308,0.0029846153846153846,0.08416932931578948
0.0015016095193039,0.0029846153846153846,0.09476494778947368
0.0014572480647104002,0.0029846153846153846,0.10536056626315789
0.0014173065815320002,0.0029846153846153846,0.1159561847368421
0.0013828151741675,0.0029846153846153846,0.12655180321052634
0.0013506238763179,0.0029846153846153846,0.13714742168421054
0.0013199928958778002,0.0029846153846153846,0.14774304015789474
0.0012924818688497001,0.0029846153846153846,0.15833865863157898
0.0012675708780266,0.0029846153846153846,0.16893427710526318
0.0012436699569135002,0.0029846153846153846,0.17952989557894738
0.0012214190832109998,0.0029846153846153846,0.1901255140526316
0.0011997483099173202,0.0029846153846153846,0.2007211325263158
0.00117970763892644,0.0029846153846153846,0.21131675100000002
0.0025971215266954997,0.0030666666666666668,0.01
0.0022706880156885,0.0030666666666666668,0.020595618473684213
0.0020813509820282,0.0030666666666666668,0.031191236947368424
0.0019499756087873999,0.0030666666666666668,0.041786855421052635
0.0018483017885608,0.0030666666666666668,0.052382473894736846
0.0017624684476269998,0.0030666666666666668,0.06297809236842106
0.0016973858855712,0.0030666666666666668,0.07357371084210526
0.0016379236244611999,0.0030666666666666668,0.08416932931578948
0.0015853117221941002,0.0030666666666666668,0.09476494778947368
0.0015384701876664996,0.0030666666666666668,0.10536056626315789
0.0014962886210566,0.0030666666666666668,0.1159561847368421
0.001459907135763,0.0030666666666666668,0.12655180321052634
0.0014259057653871,0.0030666666666666668,0.13714742168421054
0.0013935747299220998,0.0030666666666666668,0.14774304015789474
0.0013645336461713003,0.0030666666666666668,0.15833865863157898
0.0013382425997265001,0.0030666666666666668,0.16893427710526318
0.0013129816272933002,0.0030666666666666668,0.17952989557894738
0.0012894907047729,0.0030666666666666668,0.1901255140526316
0.0012666398884625,0.0030666666666666668,0.2007211325263158
0.0012454491795556,0.0030666666666666668,0.21131675100000002
0.0027379359492032003,0.0031487179487179485,0.01
0.0023938317047204,0.0031487179487179485,0.020595618473684213
0.0021942142890952,0.0031487179487179485,0.031191236947368424
0.0020557086248443,0.0031487179487179485,0.041786855421052635
0.0019485345982274,0.0031487179487179485,0.052382473894736846
0.0018580410756190002,0.0031487179487179485,0.06297809236842106
0.0017894183751023,0.0031487179487179485,0.07357371084210526
0.001726735991339,0.0031487179487179485,0.08416932931578948
0.0016712739856261,0.0031487179487179485,0.09476494778947368
0.0016218923670592998,0.0031487179487179485,0.10536056626315789
0.0015774407160135,0.0031487179487179485,0.1159561847368421
0.0015390591505867,0.0031487179487179485,0.12655180321052634
0.0015032277056804002,0.0031487179487179485,0.13714742168421054
0.0014691366139872,0.0031487179487179485,0.14774304015789474
0.0014385354712106,0.0031487179487179485,0.15833865863157898
0.0014108043681409002,0.0031487179487179485,0.16893427710526318
0.0013841833422849,0.0031487179487179485,0.17952989557894738
0.0013594223699437,0.0031487179487179485,0.1901255140526316
0.0013353315095144002,0.0031487179487179485,0.2007211325263158
0.0013129807626891,0.0031487179487179485,0.21131675100000002
0.0028825204887903003,0.0032307692307692306,0.01
0.0025202454916931002,0.0032307692307692306,0.020595618473684213
0.0023100276854802,0.0032307692307692306,0.031191236947368424
0.002164251722004,0.0032307692307692306,0.041786855421052635
0.0020513874813841,0.0032307692307692306,0.052382473894736846
0.0019561437738908997,0.0032307692307692306,0.06297809236842106
0.0018838909297046998,0.0032307692307692306,0.07357371084210526
0.0018179084201807,0.0032307692307692306,0.08416932931578948
0.0017595063088156001,0.0032307692307692306,0.09476494778947368
0.0017075246050042999,0.0032307692307692306,0.10536056626315789
0.0016607228663173999,0.0032307692307692306,0.1159561847368421
0.0016203212176527,0.0032307692307692306,0.12655180321052634
0.0015825896970120999,0.0032307692307692306,0.13714742168421054
0.0015466985470865002,0.0032307692307692306,0.14774304015789474
0.0015144873443805,0.0032307692307692306,0.15833865863157898
0.0014852861832825,0.0032307692307692306,0.16893427710526318
0.0014572651039004001,0.0032307692307692306,0.17952989557894738
0.0014311940798357,0.0032307692307692306,0.1901255140526316
0.0014058231740846998,0.0032307692307692306,0.2007211325263158
0.0013823023871387,0.0032307692307692306,0.21131675100000002
0.0030307751444865996,0.003312820512820513,0.01
0.0026498193768331,0.003312820512820513,0.020595618473684213
0.0024289111682068002,0.003312820512820513,0.031191236947368424
0.0022755848980885,0.003312820512820513,0.041786855421052635
0.0021569304402516,0.003312820512820513,0.052382473894736846
0.0020567665405620997,0.003312820512820513,0.06297809236842106
0.0019807935512967997,0.003312820512820513,0.07357371084210526
0.0019114209118040002,0.003312820512820513,0.08416932931578948
0.0018500086916795999,0.003312820512820513,0.09476494778947368
0.0017953569006178,0.003312820512820513,0.10536056626315789
0.0017461450730842998,0.003312820512820513,0.1159561847368421
0.0017036633389767002,0.003312820512820513,0.12655180321052634
0.0016640017394969002,0.003312820512820513,0.13714742168421054
0.0016262705312346999,0.003312820512820513,0.14774304015789474
0.0015923992663953,0.003312820512820513,0.15833865863157898
0.0015616780454651,0.003312820512820513,0.16893427710526318
0.0015322369103534998,0.003312820512820513,0.17952989557894738
0.001504815833162,0.003312820512820513,0.1901255140526316
0.0014781348811865,0.003312820512820513,0.2007211325263158
0.0014534040542167,0.003312820512820513,0.21131675100000002
0.0031827699184254,0.003394871794871795,0.01
0.002782773358868,0.003394871794871795,0.020595618473684213
0.0025506447385010003,0.003394871794871795,0.031191236947368424
0.0023896381541212,0.003394871794871795,0.041786855421052635
0.002265093471752,0.003394871794871795,0.052382473894736846
0.0021599093776535003,0.003394871794871795,0.06297809236842106
0.0020801362380989,0.003394871794871795,0.07357371084210526
0.0020072634665281,0.003394871794871795,0.08416932931578948
0.0019428111343365998,0.003394871794871795,0.09476494778947368
0.0018853992538176,0.003394871794871795,0.10536056626315789
0.0018337173342313998,0.003394871794871795,0.1159561847368421
0.0017890955136749998,0.003394871794871795,0.12655180321052634
0.0017474538342511002,0.003394871794871795,0.13714742168421054
0.0017078225643474996,0.003394871794871795,0.14774304015789474
0.0016722512362701998,0.003394871794871795,0.15833865863157898
0.0016400099543036,0.003394871794871795,0.16893427710526318
0.0016090687615584,0.003394871794871795,0.17952989557894738
0.0015802776310367998,0.003394871794871795,0.1901255140526316
0.0015522466318336002,0.003394871794871795,0.2007211325263158
0.0015263057626367998,0.003394871794871795,0.21131675100000002
0.0033385348086426,0.003476923076923077,0.01
0.0029188974391292,0.003476923076923077,0.020595618473684213
0.0026755383970887003,0.003476923076923077,0.031191236947368424
0.0025066114901275997,0.003476923076923077,0.041786855421052635
0.0023759065789095,0.003476923076923077,0.052382473894736846
0.0022655822840877997,0.003476923076923077,0.06297809236842106
0.0021818989900323,0.003476923076923077,0.07357371084210526
0.0021054760830736,0.003476923076923077,0.08416932931578948
0.0020378436378065,0.003476923076923077,0.09476494778947368
0.0019776216645228002,0.003476923076923077,0.10536056626315789
0.0019234196508772002,0.003476923076923077,0.1159561847368421
0.001876637741766,0.003476923076923077,0.12655180321052634
0.0018329259800921001,0.003476923076923077,0.13714742168421054
0.0017913646486417,0.003476923076923077,0.14774304015789474
0.0017540532552216,0.003476923076923077,0.15833865863157898
0.0017202419102139,0.003476923076923077,0.16893427710526318
0.0016877806593311002,0.003476923076923077,0.17952989557894738
0.0016575794737752002,0.003476923076923077,0.1901255140526316
0.0016281984249407002,0.003476923076923077,0.2007211325263158
0.0016009775126135997,0.003476923076923077,0.21131675100000002
0.0034979698199735,0.003558974358974359,0.01
0.0030582816164481997,0.003558974358974359,0.020595618473684213
0.0028032921423020002,0.003558974358974359,0.031191236947368424
0.0026262449052362998,0.003558974358974359,0.041786855421052635
0.0024893697597492,0.003558974358974359,0.052382473894736846
0.0023737752598898,0.003558974358974359,0.06297809236842106
0.0022860918091200002,0.003558974358974359,0.07357371084210526
0.0022060187625628004,0.003558974358974359,0.08416932931578948
0.0021351562009104,0.003558974358974359,0.09476494778947368
0.0020720641329542,0.003558974358974359,0.10536056626315789
0.0020152720239416002,0.003558974358974359,0.1159561847368421
0.0019662500220685997,0.003558974358974359,0.12655180321052634
0.0019204681772384997,0.003558974358974359,0.13714742168421054
0.0018769167820355999,0.003558974358974359,0.14774304015789474
0.0018378253221674,0.003558974358974359,0.15833865863157898
0.0018023839128133998,0.003558974358974359,0.16893427710526318
0.0017683926019881001,0.003558974358974359,0.17952989557894738
0.0017367513589937,0.003558974358974359,0.1901255140526316
0.0017059702607241,0.003558974358974359,0.2007211325263158
0.001677429304963,0.003558974358974359,0.21131675100000002
0.0036610549456618,0.003641025641025641,0.01
0.0032009358920597002,0.003641025641025641,0.020595618473684213
0.0029339959759694004,0.003641025641025641,0.031191236947368424
0.0027488684015749,0.003641025641025641,0.041786855421052635
0.0026054530153994,0.003641025641025641,0.052382473894736846
0.0024845283051844,0.003641025641025641,0.06297809236842106
0.0023927246934883,0.003641025641025641,0.07357371084210526
0.0023089015051191,0.003641025641025641,0.08416932931578948
0.0022347388230716005,0.003641025641025641,0.09476494778947368
0.0021687166600337,0.003641025641025641,0.10536056626315789
0.0021092644515459,0.003641025641025641,0.1159561847368421
0.0020579623567036002,0.003641025641025641,0.12655180321052634
0.0020100304256105003,0.003641025641025641,0.13714742168421054
0.0019644489645485,0.003641025641025641,0.14774304015789474
0.0019235374370263,0.003641025641025641,0.15833865863157898
0.0018864659624204998,0.003641025641025641,0.16893427710526318
0.0018508645903476,0.003641025641025641,0.17952989557894738
0.0018177532900099998,0.003641025641025641,0.1901255140526316
0.0017855221390008,0.003641025641025641,0.2007211325263158
0.0017556711398015001,0.003641025641025641,0.21131675100000002
0.0038279201816481005,0.003723076923076923,0.01
0.0033467502658024997,0.003723076923076923,0.020595618473684213
0.0030677598973276998,0.003723076923076923,0.031191236947368424
0.0028740619767761003,0.003723076923076923,0.041786855421052635
0.0027242363456904998,0.003723076923076923,0.052382473894736846
0.0025976714209011,0.003723076923076923,0.06297809236842106
0.0025017776439615,0.003723076923076923,0.07357371084210526
0.002414144310769,0.003723076923076923,0.08416932931578948
0.0023366015059134997,0.003723076923076923,0.09476494778947368
0.0022675692435846,0.003723076923076923,0.10536056626315789
0.0022054069346131,0.003723076923076923,0.1159561847368421
0.0021517547447937,0.003723076923076923,0.12655180321052634
0.0021016527251301004,0.003723076923076923,0.13714742168421054
0.0020539911981015,0.003723076923076923,0.14774304015789474
0.0020111996010189004,0.003723076923076923,0.15833865863157898
0.0019724280578550003,0.003723076923076923,0.16893427710526318
0.0019352266236288,0.003723076923076923,0.17952989557894738
0.0019005952646428998,0.003723076923076923,0.1901255140526316
0.0018669040619894999,0.003723076923076923,0.2007211325263158
0.0018356830163473,0.003723076923076923,0.21131675100000002
0.0039985255379811,0.003805128205128205,0.01
0.0034959447368162998,0.003805128205128205,0.020595618473684213
0.0032044939061124994,0.003805128205128205,0.031191236947368424
0.0030021456323738004,0.003805128205128205,0.041786855421052635
0.0028456597499516003,0.003805128205128205,0.052382473894736846
0.0027135046061679,0.003805128205128205,0.06297809236842106
0.0026133106607708003,0.003805128205128205,0.07357371084210526
0.0025216771784391996,0.003805128205128205,0.08416932931578948
0.002440714249664,0.003805128205128205,0.09476494778947368
0.0023686118860334,0.003805128205128205,0.10536056626315789
0.0023036894742678995,0.003805128205128205,0.1159561847368421
0.0022476371861616,0.003805128205128205,0.12655180321052634
0.0021953050770192,0.003805128205128205,0.13714742168421054
0.0021455234819169,0.003805128205128205,0.14774304015789474
0.0021008318129664,0.003805128205128205,0.15833865863157898
0.0020603302013387,0.003805128205128205,0.16893427710526318
0.0020214687036528,0.003805128205128205,0.17952989557894738
0.0019852972829126005,0.003805128205128205,0.1901255140526316
0.0019501060265099,0.003805128205128205,0.2007211325263158
0.0019174849342198002,0.003805128205128205,0.21131675100000002
0.0041728310149101,0.003887179487179487,0.01
0.0036483093059441,0.003887179487179487,0.020595618473684213
0.0033440780026613996,0.003887179487179487,0.031191236947368424
0.0031329993680027004,0.003887179487179487,0.041786855421052635
0.0029696932299196005,0.003887179487179487,0.052382473894736846
0.0028317978609189998,0.003887179487179487,0.06297809236842106
0.0027271637428441997,0.003887179487179487,0.07357371084210526
0.0026316801090577,0.003887179487179487,0.08416932931578948
0.0025468470523503,0.003887179487179487,0.09476494778947368
0.0024718645851064,0.003887179487179487,0.10536056626315789
0.0024041020684363,0.003887179487179487,0.1159561847368421
0.0023456196810331,0.003887179487179487,0.12655180321052634
0.0022909874791031,0.003887179487179487,0.13714742168421054
0.002239055814719,0.003887179487179487,0.14774304015789474
0.0021924240729935,0.003887179487179487,0.15833865863157898
0.0021501423916927003,0.003887179487179487,0.16893427710526318
0.0021095908284408,0.003887179487179487,0.17952989557894738
0.0020718493460410996,0.003887179487179487,0.1901255140526316
0.0020351080346828,0.003887179487179487,0.2007211325263158
0.0020010668948397003,0.003887179487179487,0.21131675100000002
0.004350836612187,0.003969230769230769,0.01
0.0038040139726318,0.003969230769230769,0.020595618473684213
0.0034868021868161,0.003969230769230769,0.031191236947368424
0.0032667431839034995,0.003969230769230769,0.041786855421052635
0.0030963467837277,0.003969230769230769,0.052382473894736846
0.0029525511852881003,0.003969230769230769,0.06297809236842106
0.0028435168923156,0.003969230769230769,0.07357371084210526
0.0027438931028577,0.003969230769230769,0.08416932931578948
0.0026557999149028,0.003969230769230769,0.09476494778947368
0.0025773673430324,0.003969230769230769,0.10536056626315789
0.002506684719246,0.003969230769230769,0.1159561847368421
0.0024456922293352,0.003969230769230769,0.12655180321052634
0.0023887499335078,0.003969230769230769,0.13714742168421054
0.0023345681979319,0.003969230769230769,0.14774304015789474
0.0022859463821236,0.003969230769230769,0.15833865863157898
0.0022418746290422,0.003969230769230769,0.16893427710526318
0.0021995929982166,0.003969230769230769,0.17952989557894738
0.0021602414529497,0.003969230769230769,0.1901255140526316
0.0021219400854314003,0.003969230769230769,0.2007211325263158
0.0020864488978284998,0.003969230769230769,0.21131675100000002
0.0045327423199699995,0.004051282051282051,0.01
0.0039629187376270004,0.004051282051282051,0.020595618473684213
0.0036324064597224,0.004051282051282051,0.031191236947368424
0.0034031670800158003,0.004051282051282051,0.041786855421052635
0.0032257204115166997,0.004051282051282051,0.052382473894736846
0.0030758945792099994,0.004051282051282051,0.06297809236842106
0.0029622301071197004,0.004051282051282051,0.07357371084210526
0.0028585761597714997,0.004051282051282051,0.08416932931578948
0.0027666928383521,0.004051282051282051,0.09476494778947368
0.0026849501587417994,0.004051282051282051,0.10536056626315789
0.0026113474247262,0.004051282051282051,0.1159561847368421
0.0025478548311971,0.004051282051282051,0.12655180321052634
0.0024885224393618,0.004051282051282051,0.13714742168421054
0.002432090631285,0.004051282051282051,0.14774304015789474
0.0023814287392839003,0.004051282051282051,0.15833865863157898
0.002335516913414,0.004051282051282051,0.16893427710526318
0.002291475214806,0.004051282051282051,0.17952989557894738
0.0022504636045655,0.004051282051282051,0.1901255140526316
0.0022105721799791,0.004051282051282051,0.2007211325263158
0.0021736009416103,0.004051282051282051,0.21131675100000002
0.004718048148516,0.0041333333333333335,0.01
0.004125123601982,0.0041333333333333335,0.020595618473684213
0.0037811108203250005,0.0041333333333333335,0.031191236947368424
0.003542301056484,0.0041333333333333335,0.041786855421052635
0.0033577241142266003,0.0041333333333333335,0.052382473894736846
0.0032017980438253,0.0041333333333333335,0.06297809236842106
0.0030834733882935004,0.0041333333333333335,0.07357371084210526
0.0029755192788345,0.0041333333333333335,0.08416932931578948
0.0028799658218332,0.0041333333333333335,0.09476494778947368
0.0027947830321682003,0.0041333333333333335,0.10536056626315789
0.0027182001869097997,0.0041333333333333335,0.1159561847368421
0.0026521274874495003,0.0041333333333333335,0.12655180321052634
0.0025903549974937,0.0041333333333333335,0.13714742168421054
0.0025316031148056996,0.0041333333333333335,0.14774304015789474
0.0024788711458014,0.0041333333333333335,0.15833865863157898
0.0024310792438331,0.0041333333333333335,0.16893427710526318
0.0023852274764356,0.0041333333333333335,0.17952989557894738
0.0023425457999128,0.0041333333333333335,0.1901255140526316
0.0023010143173511,0.0041333333333333335,0.2007211325263158
0.00226252302901,0.0041333333333333335,0.21131675100000002
0.0049072540975939995,0.004215384615384616,0.01
0.004290428565854,0.004215384615384616,0.020595618473684213
0.003932715262876,0.004215384615384616,0.031191236947368424
0.003684505112353,0.004215384615384616,0.041786855421052635
0.0034922978919,0.004215384615384616,0.052382473894736846
0.003330161578074,0.004215384615384616,0.06297809236842106
0.003207176734874,0.004215384615384616,0.07357371084210526
0.0030948424611828003,0.004215384615384616,0.08416932931578948
0.0029953888653818,0.004215384615384616,0.09476494778947368
0.002906945964446,0.004215384615384616,0.10536056626315789
0.0028271430036301,0.004215384615384616,0.1159561847368421
0.002758480196225,0.004215384615384616,0.12655180321052634
0.0026942276061367996,0.004215384615384616,0.13714742168421054
0.0026331056478248,0.004215384615384616,0.14774304015789474
0.0025782535993078,0.004215384615384616,0.15833865863157898
0.0025285516223307997,0.004215384615384616,0.16893427710526318
0.0024808497828326,0.004215384615384616,0.17952989557894738
0.0024364680402197,0.004215384615384616,0.1901255140526316
0.0023932764972752,0.004215384615384616,0.2007211325263158
0.0023532451569543,0.004215384615384616,0.21131675100000002
0.005100160167468001,0.004297435897435897,0.01
0.004459133619299,0.004297435897435897,0.020595618473684213
0.0040872198042260005,0.004297435897435897,0.031191236947368424
0.0038293092495730006,0.004297435897435897,0.041786855421052635
0.003629601744685,0.004297435897435897,0.052382473894736846
0.0034610951821009996,0.004297435897435897,0.06297809236842106
0.0033332701489069997,0.004297435897435897,0.07357371084210526
0.003216465706759,0.004297435897435897,0.08416932931578948
0.003113171968937,0.004297435897435897,0.09476494778947368
0.0030212489537130003,0.004297435897435897,0.10536056626315789
0.002938295877123,0.004297435897435897,0.1159561847368421
0.002866802958757,0.004297435897435897,0.12655180321052634
0.0028001302671233,0.004297435897435897,0.13714742168421054
0.0027365782319745003,0.004297435897435897,0.14774304015789474
0.0026796261030329,0.004297435897435897,0.15833865863157898
0.0026279540479366,0.004297435897435897,0.16893427710526318
0.0025783721363282,0.004297435897435897,0.17952989557894738
0.002532250324316,0.004297435897435897,0.1901255140526316
0.0024873487210801005,0.004297435897435897,0.2007211325263158
0.0024457473286707,0.004297435897435897,0.21131675100000002
0.005296766348111,0.00437948717948718,0.01
0.004631038782379,0.00437948717948718,0.020595618473684213
0.004244924424434,0.00437948717948718,0.031191236947368424
0.003976913466197,0.00437948717948718,0.041786855421052635
0.0037695056725310003,0.00437948717948718,0.052382473894736846
0.0035943988558499998,0.00437948717948718,0.06297809236842106
0.003461793628533,0.00437948717948718,0.07357371084210526
0.0033404790147020004,0.00437948717948718,0.08416932931578948
0.0032332151326359996,0.00437948717948718,0.09476494778947368
0.003137662001806,0.00437948717948718,0.10536056626315789
0.0030516588054260003,0.00437948717948718,0.1159561847368421
0.002977415774784,0.00437948717948718,0.12655180321052634
0.002908092979691,0.00437948717948718,0.13714742168421054
0.002842160865691,0.00437948717948718,0.14774304015789474
0.0027830186541119993,0.00437948717948718,0.15833865863157898
0.0027292965196840002,0.00437948717948718,0.16893427710526318
0.002677774534654,0.00437948717948718,0.17952989557894738
0.002629862652333,0.00437948717948718,0.1901255140526316
0.0025832409876951,0.00437948717948718,0.2007211325263158
0.0025400295409895,0.00437948717948718,0.21131675100000002
0.0054969726396980004,0.004461538461538461,0.01
0.004806044035162001,0.004461538461538461,0.020595618473684213
0.0044053291437550005,0.004461538461538461,0.031191236947368424
0.0041273177623789995,0.004461538461538461,0.041786855421052635
0.003912109674385,0.004461538461538461,0.052382473894736846
0.0037304025994719997,0.004461538461538461,0.06297809236842106
0.0035925971746980003,0.004461538461538461,0.07357371084210526
0.003466792385859,0.004461538461538461,0.08416932931578948
0.003355388357427,0.004461538461538461,0.09476494778947368
0.0032563151068690003,0.004461538461538461,0.10536056626315789
0.0031670217904780007,0.004461538461538461,0.1159561847368421
0.0030900186444419997,0.004461538461538461,0.12655180321052634
0.003018015743673,0.004461538461538461,0.13714742168421054
0.0029495735496089994,0.004461538461538461,0.14774304015789474
0.0028881412543799996,0.004461538461538461,0.15833865863157898
0.002832449039606,0.004461538461538461,0.16893427710526318
0.002779056979244,0.004461538461538461,0.17952989557894738
0.002729335026302,0.004461538461538461,0.1901255140526316
0.002680953298155,0.004461538461538461,0.2007211325263158
0.0026361017962410003,0.004461538461538461,0.21131675100000002
0.005701079062113,0.004543589743589743,0.01
0.004984649387614001,0.004543589743589743,0.020595618473684213
0.004568933941957,0.004543589743589743,0.031191236947368424
0.0042804221372780005,0.004543589743589743,0.041786855421052635
0.004057213747607999,0.004543589743589743,0.052382473894736846
0.0038689064139179998,0.004543589743589743,0.06297809236842106
0.003726000786455,0.004543589743589743,0.07357371084210526
0.003595395820476,0.004543589743589743,0.08416932931578948
0.0034799916425510002,0.004543589743589743,0.09476494778947368
0.0033771882710429994,0.004543589743589743,0.10536056626315789
0.003284584831423,0.004543589743589743,0.1159561847368421
0.003204701568876,0.004543589743589743,0.12655180321052634
0.003130098559214,0.004543589743589743,0.13714742168421054
0.0030590462839699996,0.004543589743589743,0.14774304015789474
0.0029953839040750005,0.004543589743589743,0.15833865863157898
0.0029376216067429997,0.004543589743589743,0.16893427710526318
0.0028821894688340005,0.004543589743589743,0.17952989557894738
0.0028306374431599996,0.004543589743589743,0.1901255140526316
0.002780475651392,0.004543589743589743,0.2007211325263158
0.0027339540941619996,0.004543589743589743,0.21131675100000002
0.005908885595637001,0.0046256410256410255,0.01
0.005166154840011999,0.0046256410256410255,0.020595618473684213
0.004735338829402001,0.0046256410256410255,0.031191236947368424
0.004436526600655999,0.0046256410256410255,0.041786855421052635
0.004205117901954001,0.0046256410256410255,0.052382473894736846
0.004009910298344,0.0046256410256410255,0.06297809236842106
0.0038618044659560007,0.0046256410256410255,0.07357371084210526
0.003726499317504,0.0046256410256410255,0.08416932931578948
0.0036067949867590004,0.0046256410256410255,0.09476494778947368
0.0035002914931769997,0.0046256410256410255,0.10536056626315789
0.0034042879282059997,0.0046256410256410255,0.1159561847368421
0.003321484546026,0.0046256410256410255,0.12655180321052634
0.003244101427452,0.0046256410256410255,0.13714742168421054
0.0031705590689109996,0.0046256410256410255,0.14774304015789474
0.003104546602036,0.0046256410256410255,0.15833865863157898
0.0030446942200290004,0.0046256410256410255,0.16893427710526318
0.0029872920053620002,0.0046256410256410255,0.17952989557894738
0.0029337999050429997,0.0046256410256410255,0.1901255140526316
0.002881778047543,0.0046256410256410255,0.2007211325263158
0.002833586433884,0.0046256410256410255,0.21131675100000002
0.006120492250361999,0.004707692307692308,0.01
0.005351160392131001,0.004707692307692308,0.020595618473684213
0.004904843806063,0.004707692307692308,0.031191236947368424
0.004595231142776,0.004707692307692308,0.041786855421052635
0.004355622134685,0.004707692307692308,0.052382473894736846
0.004153514252606,0.004707692307692308,0.06297809236842106
0.004000008211051999,0.004707692307692308,0.07357371084210526
0.0038599028789939997,0.004707692307692308,0.08416932931578948
0.0037359983922990005,0.004707692307692308,0.09476494778947368
0.0036255947734199997,0.004707692307692308,0.10536056626315789
0.003526191079874,0.004707692307692308,0.1159561847368421
0.00344048757794,0.004707692307692308,0.12655180321052634
0.003360284346336,0.004707692307692308,0.13714742168421054
0.0032840819042770004,0.004707692307692308,0.14774304015789474
0.003215579348304999,0.004707692307692308,0.15833865863157898
0.00315366688161,0.004707692307692308,0.16893427710526318
0.0030941945871669997,0.004707692307692308,0.17952989557894738
0.00303881241199,0.004707692307692308,0.1901255140526316
0.002984960487645,0.004707692307692308,0.2007211325263158
0.0029349988155459995,0.004707692307692308,0.21131675100000002
0.006335599026185,0.00478974358974359,0.01
0.005539366044254,0.00478974358974359,0.020595618473684213
0.0050772488719130005,0.00478974358974359,0.031191236947368424
0.0047569357536109995,0.00478974358974359,0.041786855421052635
0.004508826435766,0.00478974358974359,0.052382473894736846
0.004299418277067,0.00478974358974359,0.06297809236842106
0.004140712020004,0.00478974358974359,0.07357371084210526
0.003995606503103999,0.00478974358974359,0.08416932931578948
0.003867201859226,0.00478974358974359,0.09476494778947368
0.0037530981119209992,0.00478974358974359,0.10536056626315789
0.0036500942886749997,0.00478974358974359,0.1159561847368421
0.003561290662665,0.00478974358974359,0.12655180321052634
0.003478387317709,0.00478974358974359,0.13714742168421054
0.0033994847892159998,0.00478974358974359,0.14774304015789474
0.003328682143227,0.00478974358974359,0.15833865863157898
0.003264579589524,0.00478974358974359,0.16893427710526318
0.0032029772141919997,0.00478974358974359,0.17952989557894738
0.003145654963042,0.00478974358974359,0.1901255140526316
0.0030899029718400002,0.00478974358974359,0.2007211325263158
0.003038261239988,0.00478974358974359,0.21131675100000002
0.0065545059135,0.004871794871794871,0.01
0.005730571786567,0.004871794871794871,0.020595618473684213
0.005252754027031,0.004871794871794871,0.031191236947368424
0.004921240453329,0.004871794871794871,0.041786855421052635
0.004664630805265999,0.004871794871794871,0.052382473894736846
0.004448122369591,0.004871794871794871,0.06297809236842106
0.0042838158986740005,0.004871794871794871,0.07357371084210526
0.004133710190689,0.004871794871794871,0.08416932931578948
0.004000805385496999,0.004871794871794871,0.09476494778947368
0.003882701509537,0.004871794871794871,0.10536056626315789
0.003776197553465,0.004871794871794871,0.1159561847368421
0.0036843938022520003,0.004871794871794871,0.12655180321052634
0.003598690341022,0.004871794871794871,0.13714742168421054
0.0035169877248709997,0.004871794871794871,0.14774304015789474
0.003443684987449,0.004871794871794871,0.15833865863157898
0.0033772823458200004,0.004871794871794871,0.16893427710526318
0.0033135798885800005,0.004871794871794871,0.17952989557894738
0.0032543775581430003,0.004871794871794871,0.1901255140526316
0.003196775497869,0.004871794871794871,0.2007211325263158
0.0031431737073510007,0.004871794871794871,0.21131675100000002
0.0067773129222169996,0.004953846153846154,0.01
0.005925277638856001,0.004953846153846154,0.020595618473684213
0.005431259271696,0.004953846153846154,0.031191236947368424
0.00508864524191,0.004953846153846154,0.041786855421052635
0.004823035263353001,0.004953846153846154,0.052382473894736846
0.004599126540244,0.004953846153846154,0.06297809236842106
0.0044291198454239995,0.004953846153846154,0.07357371084210526
0.004274113940014,0.004953846153846154,0.08416932931578948
0.004136808973369,0.004953846153846154,0.09476494778947368
0.004014604964423,0.004953846153846154,0.10536056626315789
0.0039045008743960005,0.004953846153846154,0.1159561847368421
0.0038094969948550004,0.004953846153846154,0.12655180321052634
0.003720793417127,0.004953846153846154,0.13714742168421054
0.003636490710996,0.004953846153846154,0.14774304015789474
0.003560687881318,0.004953846153846154,0.15833865863157898
0.0034920851485449995,0.004953846153846154,0.16893427710526318
0.0034261826080789998,0.004953846153846154,0.17952989557894738
0.003364880198538,0.004953846153846154,0.1901255140526316
0.0033053780681770004,0.004953846153846154,0.2007211325263158
0.0032498762168779996,0.004953846153846154,0.21131675100000002
0.0070035200423389996,0.0050358974358974355,0.01
0.006123183581523,0.0050358974358974355,0.020595618473684213
0.005612664595793001,0.0050358974358974355,0.031191236947368424
0.005258450099532,0.0050358974358974355,0.041786855421052635
0.004984139789905999,0.0050358974358974355,0.052382473894736846
0.0047527307692969995,0.0050358974358974355,0.06297809236842106
0.004577123860023,0.0050358974358974355,0.07357371084210526
0.0044168177521420006,0.0050358974358974355,0.08416932931578948
0.004274912618604999,0.0050358974358974355,0.09476494778947368
0.004148708478741001,0.0050358974358974355,0.10536056626315789
0.004035004251427,0.0050358974358974355,0.1159561847368421
0.003936900242431,0.0050358974358974355,0.12655180321052634
0.003844996543979,0.0050358974358974355,0.13714742168421054
0.0037578937479439993,0.0050358974358974355,0.14774304015789474
0.0036796908227890003,0.0050358974358974355,0.15833865863157898
0.0036087879997489998,0.0050358974358974355,0.16893427710526318
0.003540585372837,0.0050358974358974355,0.17952989557894738
0.0034773828839750006,0.0050358974358974355,0.1901255140526316
0.0034155806814100006,0.0050358974358974355,0.2007211325263158
0.003358478768215,0.0050358974358974355,0.21131675100000002
0.0072335272941910006,0.005117948717948718,0.01
0.00632438962457,0.005117948717948718,0.020595618473684213
0.0057970700195290005,0.005117948717948718,0.031191236947368424
0.005431155046180001,0.005117948717948718,0.041786855421052635
0.0051478443953,0.005117948717948718,0.052382473894736846
0.004908835076528,0.005117948717948718,0.06297809236842106
0.004727527932943001,0.005117948717948718,0.07357371084210526
0.004561921631943,0.005117948717948718,0.08416932931578948
0.0044154163273729995,0.005117948717948718,0.09476494778947368
0.004284912050354001,0.005117948717948718,0.10536056626315789
0.0041675076846210005,0.005117948717948718,0.1159561847368421
0.004066203543037999,0.005117948717948718,0.12655180321052634
0.003971499723834,0.005117948717948718,0.13714742168421054
0.003881396835671,0.005117948717948718,0.14774304015789474
0.003800493813814,0.005117948717948718,0.15833865863157898
0.0037271908974840003,0.005117948717948718,0.16893427710526318
0.003656988185209,0.005117948717948718,0.17952989557894738
0.003591485613804,0.005117948717948718,0.1901255140526316
0.0035278833390200003,0.005117948717948718,0.2007211325263158
0.0034688813629110003,0.005117948717948718,0.21131675100000002
0.007467334657795,0.0052,0.01
0.006528795767897,0.0052,0.020595618473684213
0.0059843755228780006,0.0052,0.031191236947368424
0.005606760062044,0.0052,0.041786855421052635
0.005314349069327999,0.0052,0.052382473894736846
0.00506753945221,0.0052,0.06297809236842106
0.004880332083658,0.0052,0.07357371084210526
0.004709425569687,0.0052,0.08416932931578948
0.00455822010394,0.0052,0.09476494778947368
0.004423515681427,0.0052,0.10536056626315789
0.0043022111741399995,0.0052,0.1159561847368421
0.004197506898738001,0.0052,0.12655180321052634
0.004099802955554,0.0052,0.13714742168421054
0.004006799973334,0.0052,0.14774304015789474
0.003923296854551,0.0052,0.15833865863157898
0.0038477938437079997,0.0052,0.16893427710526318
0.0037751910428440003,0.0052,0.17952989557894738
0.0037075883878789997,0.0052,0.1901255140526316
0.003641886039756001,0.0052,0.2007211325263158
0.003580983999616001,0.0052,0.21131675100000002


==> excluded_regions_lambda_leptoscalar/scan_results_for_project_leptoscalar_muons.csv <==
xsection,X,Y
1.0765751234085697e-05,0.0028,0.216599669775
0.00031716088393804996,0.0028,0.573620739786842
0.00027324025826951,0.0028,0.9306418097986842
0.0002354431390023,0.0028,1.2876628798105263
0.00020598238259362001,0.0028,1.6446839498223684
0.000183089843290123,0.0028,2.0017050198342106
0.00016478444665541,0.0028,2.3587260898460523
0.00014942814485705398,0.0028,2.7157471598578944
0.00013686291403132498,0.0028,3.0727682298697365
0.000125704037959198,0.0028,3.4297892998815787
0.000114080488972687,0.0028,3.786810369893421
0.00010121420959673199,0.0028,4.143831439905263
9.037445507439699e-05,0.0028,4.500852509917105
8.12722254622436e-05,0.0028,4.857873579928947
7.351538156289951e-05,0.0028,5.214894649940789
6.69306221531691e-05,0.0028,5.5719157199526315
6.0980405027850406e-05,0.0028,5.928936789964474
5.5713501461864796e-05,0.0028,6.285957859976316
5.06817322331059e-05,0.0028,6.642978929988158
4.58480855459088e-05,0.0028,7.0
1.1712373334453098e-05,0.0029205128205128206,0.216599669775
0.00034504140152612,0.0029205128205128206,0.573620739786842
0.00029726663280197003,0.0029205128205128206,0.9306418097986842
0.00025614641510106004,0.0029205128205128206,1.2876628798105263
0.00022409559218972,0.0029205128205128206,1.6446839498223684
0.00019918800542084998,0.0029205128205128206,2.0017050198342106
0.00017927257388613202,0.0029205128205128206,2.3587260898460523
0.000162568245582516,0.0029205128205128206,2.7157471598578944
0.000148898994468009,0.0029205128205128206,3.0727682298697365
0.000136757802922534,0.0029205128205128206,3.4297892998815787
0.000124116183249214,0.0029205128205128206,3.786810369893421
0.00011009587049154498,0.0029205128205128206,4.143831439905263
9.8331612124963e-05,0.0029205128205128206,4.500852509917105
8.842686785590301e-05,0.0029205128205128206,4.857873579928947
7.999315895588419e-05,0.0029205128205128206,5.214894649940789
7.277231646665609e-05,0.0029205128205128206,5.5719157199526315
6.634435716495809e-05,0.0029205128205128206,5.928936789964474
6.0613649069689e-05,0.0029205128205128206,6.285957859976316
5.51383997207117e-05,0.0029205128205128206,6.642978929988158
4.988059131638911e-05,0.0029205128205128206,7.0
1.2698996364736001e-05,0.003041025641025641,0.216599669775
0.00037409694088413,0.003041025641025641,0.573620739786842
0.00032231102320392997,0.003041025641025641,0.9306418097986842
0.00027772170280158,0.003041025641025641,1.2876628798105263
0.00024296681070242,0.003041025641025641,1.6446839498223684
0.00021596717443465,0.003041025641025641,2.0017050198342106
0.00019437470654765998,0.003041025641025641,2.3587260898460523
0.000176262350577544,0.003041025641025641,2.7157471598578944
0.00016144107830454299,0.003041025641025641,3.0727682298697365
0.000148276870659537,0.003041025641025641,3.4297892998815787
0.000134575164667235,0.003041025641025641,3.786810369893421
0.00011938013605746002,0.003041025641025641,4.143831439905263
0.000106584560480346,0.003041025641025641,4.500852509917105
9.588715229017099e-05,0.003041025641025641,4.857873579928947
8.6739423171324e-05,0.003041025641025641,5.214894649940789
7.89075704234837e-05,0.003041025641025641,5.5719157199526315
7.19364918143195e-05,0.003041025641025641,5.928936789964474
6.572026128370191e-05,0.003041025641025641,6.285957859976316
5.97841778224563e-05,0.003041025641025641,6.642978929988158
5.40823073334999e-05,0.003041025641025641,7.0
1.3725420327273e-05,0.0031615384615384613,0.216599669775
0.00040433750214086004,0.0031615384615384613,0.573620739786842
0.00034836242942233,0.0031615384615384613,0.9306418097986842
0.00030017000229948,0.0031615384615384613,1.2876628798105263
0.00026261303801639003,0.0031615384615384613,1.6446839498223684
0.00023342335031554997,0.0031615384615384613,2.0017050198342106
0.00021008484461359,0.0031615384615384613,2.3587260898460523
0.00019050845983558003,0.0031615384615384613,2.7157471598578944
0.00017448916555441897,0.0031615384615384613,3.0727682298697365
0.00016026294112435202,0.0031615384615384613,3.4297892998815787
0.000145486610257013,0.0031615384615384613,3.786810369893421
0.000129040074314672,0.0031615384615384613,4.143831439905263
0.00011521245914568899,0.0031615384615384613,4.500852509917105
0.000103650677745155,0.0031615384615384613,4.857873579928947
9.3760231201297e-05,0.0031615384615384613,5.214894649940789
8.5291281018712e-05,0.0031615384615384613,5.5719157199526315
7.7753768974979e-05,0.0031615384615384613,5.928936789964474
7.10332103009366e-05,0.0031615384615384613,6.285957859976316
6.461607303836399e-05,0.0031615384615384613,6.642978929988158
5.8453233596701e-05,0.0031615384615384613,7.0
1.4791745220440003e-05,0.003282051282051282,0.216599669775
0.00043575808530616,0.003282051282051282,0.573620739786842
0.00037543085142495,0.003282051282051282,0.9306418097986842
0.00032349331338097997,0.003282051282051282,1.2876628798105263
0.00028301027414687,0.003282051282051282,1.6446839498223684
0.00025155853299814,0.003282051282051282,2.0017050198342106
0.00022640698800806998,0.003282051282051282,2.3587260898460523
0.00020530957333049,0.003282051282051282,2.7157471598578944
0.00018804525621155,0.003282051282051282,3.0727682298697365
0.000172713014381669,0.003282051282051282,3.4297892998815787
0.00015679430801884402,0.003282051282051282,3.786810369893421
0.000139051439243397,0.003282051282051282,4.143831439905263
0.00012420787512215398,0.003282051282051282,4.500852509917105
0.000111779167233975,0.003282051282051282,4.857873579928947
0.000101023729053895,0.003282051282051282,5.214894649940789
9.192495627040701e-05,0.003282051282051282,5.5719157199526315
8.379862064698689e-05,0.003282051282051282,5.928936789964474
7.65527611244305e-05,0.003282051282051282,6.285957859976316
6.963516987146159e-05,0.003282051282051282,6.642978929988158
6.29953701055132e-05,0.003282051282051282,7.0
1.5897971047663e-05,0.0034025641025641025,0.216599669775
0.00046834869028110007,0.0034025641025641025,0.573620739786842
0.00040350728925057,0.0034025641025641025,0.9306418097986842
0.0003476896361831499,0.0034025641025641025,1.2876628798105263
0.00030417751918973996,0.0034025641025641025,1.6446839498223684
0.0002703627225675,0.0034025641025641025,2.0017050198342106
0.00024333613682567997,0.0034025641025641025,2.3587260898460523
0.0002206626911266,0.0034025641025641025,2.7157471598578944
0.00020210935029034001,0.0034025641025641025,3.0727682298697365
0.00018563009039671705,0.0034025641025641025,3.4297892998815787
0.000168527247923058,0.0034025641025641025,3.786810369893421
0.00014946458986388,0.0034025641025641025,4.143831439905263
0.00013356850140992102,0.0034025641025641025,4.500852509917105
0.00012015211973976701,0.0034025641025641025,4.857873579928947
0.00010862841471221699,0.0034025641025641025,5.214894649940789
9.8804548174646e-05,0.0034025641025641025,5.5719157199526315
9.0069790830399e-05,0.0034025641025641025,5.928936789964474
8.22777893522254e-05,0.0034025641025641025,6.285957859976316
7.48443471187808e-05,0.0034025641025641025,6.642978929988158
6.77057268615168e-05,0.0034025641025641025,7.0
1.7043997816414997e-05,0.003523076923076923,0.216599669775
0.00050210931717802,0.003523076923076923,0.573620739786842
0.0004325967429988999,0.003523076923076923,0.9306418097986842
0.00037274997069387,0.003523076923076923,1.2876628798105263
0.0003261057730516,0.003523076923076923,1.6446839498223684
0.00028985491901934005,0.003523076923076923,2.0017050198342106
0.00026088829107155003,0.003523076923076923,2.3587260898460523
0.00023658181321876002,0.003523076923076923,2.7157471598578944
0.0002166794477957,0.003523076923076923,3.0727682298697365
0.00019901116918534,0.003523076923076923,3.4297892998815787
0.000180681519990025,0.003523076923076923,3.786810369893421
0.00016025421816639302,0.003523076923076923,4.143831439905263
0.000143215919009193,0.003523076923076923,4.500852509917105
0.00012883084925668,0.003523076923076923,4.857873579928947
0.000116472110204377,0.003523076923076923,5.214894649940789
0.000105966997718511,0.003523076923076923,5.5719157199526315
9.6567442526279e-05,0.003523076923076923,5.928936789964474
8.8210323985368e-05,0.003523076923076923,6.285957859976316
8.02397105833556e-05,0.003523076923076923,6.642978929988158
7.25862938643626e-05,0.003523076923076923,7.0
1.8229925509224e-05,0.0036435897435897436,0.216599669775
0.0005370499659206999,0.0036435897435897436,0.573620739786842
0.00046269721257089,0.0036435897435897436,0.9306418097986842
0.00039868331683182997,0.0036435897435897436,1.2876628798105263
0.00034879403583974,0.0036435897435897436,1.6446839498223684
0.00031002612238004,0.0036435897435897436,2.0017050198342106
0.00027903845066141,0.0036435897435897436,2.3587260898460523
0.00025303193952236,0.0036435897435897436,2.7157471598578944
0.00023176454873306997,0.0036435897435897436,3.0727682298697365
0.00021285925076407,0.0036435897435897436,3.4297892998815787
0.00019326321524016,0.0036435897435897436,3.786810369893421
0.000171423908151239,0.0036435897435897436,4.143831439905263
0.000153152327910193,0.0036435897435897436,4.500852509917105
0.000137735259824882,0.0036435897435897436,4.857873579928947
0.00012460420350349802,0.0036435897435897436,5.214894649940789
0.00011334963091009801,0.0036435897435897436,5.5719157199526315
0.00010328864773369499,0.0036435897435897436,5.928936789964474
9.435129302391e-05,0.0036435897435897436,6.285957859976316
8.5823166962224e-05,0.0036435897435897436,6.642978929988158
7.76371111177744e-05,0.0036435897435897436,7.0
1.9455854145672003e-05,0.0037641025641025638,0.216599669775
0.0005731606366141,0.0037641025641025638,0.573620739786842
0.0004938076979985,0.0037641025641025638,0.9306418097986842
0.00042549067470674,0.0037641025641025638,1.2876628798105263
0.00037225230758226993,0.0037641025641025638,1.6446839498223684
0.00033088633264655994,0.0037641025641025638,2.0017050198342106
0.00029780461569159003,0.0037641025641025638,2.3587260898460523
0.00027005207024331996,0.0037641025641025638,2.7157471598578944
0.00024734865306851,0.0037641025641025638,3.0727682298697365
0.00022717633513011,0.0037641025641025638,3.4297892998815787
0.00020633543864391,0.0037641025641025638,3.786810369893421
0.000182968499798755,0.0037641025641025638,4.143831439905263
0.00016343899812317102,0.0037641025641025638,4.500852509917105
0.000147018901454558,0.0037641025641025638,4.857873579928947
0.00013292267862072,0.0037641025641025638,5.214894649940789
0.000120982479747509,0.0037641025641025638,5.5719157199526315
0.00011023937945272601,0.0037641025641025638,5.928936789964474
0.000100696927466909,0.0037641025641025638,6.285957859976316
9.1594822356428e-05,0.0037641025641025638,6.642978929988158
8.28580186175518e-05,0.0037641025641025638,7.0
2.0721683717409e-05,0.0038846153846153844,0.216599669775
0.0006104413292755,0.0038846153846153844,0.573620739786842
0.0005259281992750999,0.0038846153846153844,0.9306418097986842
0.00045317204432919993,0.0038846153846153844,1.2876628798105263
0.0003964715881682,0.0038846153846153844,1.6446839498223684
0.00035240654973670005,0.0038846153846153844,2.0017050198342106
0.00031716778615906,0.0038846153846153844,2.3587260898460523
0.00028761120517827,0.0038846153846153844,2.7157471598578944
0.00026342876087869996,0.0038846153846153844,3.0727682298697365
0.00024195142229144,0.0038846153846153844,3.4297892998815787
0.00021976529220178,0.0038846153846153844,3.786810369893421
0.00019489442316930999,0.0038846153846153844,4.143831439905263
0.00017409540965840098,0.0038846153846153844,4.500852509917105
0.000156683444085916,0.0038846153846153844,4.857873579928947
0.000141589954559195,0.0038846153846153844,5.214894649940789
0.000128863680233855,0.0038846153846153844,5.5719157199526315
0.000117443710683456,0.0038846153846153844,5.928936789964474
0.000107244059314428,0.0038846153846153844,6.285957859976316
9.7597583467015e-05,0.0038846153846153844,6.642978929988158
8.8222226368577e-05,0.0038846153846153844,7.0
2.2027214223128e-05,0.0040051282051282045,0.216599669775
0.000648922043673,0.0040051282051282045,0.573620739786842
0.0005590687165350999,0.0040051282051282045,0.9306418097986842
0.00048172742560120005,0.0040051282051282045,1.2876628798105263
0.00042145087760720004,0.0040051282051282045,1.6446839498223684
0.00037460477373901,0.0040051282051282045,2.0017050198342106
0.0003371559619816,0.0040051282051282045,2.3587260898460523
0.00030573034433447,0.0040051282051282045,2.7157471598578944
0.00028002687213097996,0.0040051282051282045,3.0727682298697365
0.00025720251227675996,0.0040051282051282045,3.4297892998815787
0.00023362188294432997,0.0040051282051282045,3.786810369893421
0.00020724943819331,0.0040051282051282045,4.143831439905263
0.00018510225247619,0.0040051282051282045,4.500852509917105
0.000166568157749177,0.0040051282051282045,4.857873579928947
0.00015053103131909204,0.0040051282051282045,5.214894649940789
0.00013699647634426998,0.0040051282051282045,5.5719157199526315
0.00012484992242798,0.0040051282051282045,5.928936789964474
0.00011400391956953799,0.0040051282051282045,6.285957859976316
0.00010375145679403599,0.0040051282051282045,6.642978929988158
9.378163436983799e-05,0.0040051282051282045,7.0
2.3372745665632e-05,0.004125641025641025,0.216599669775
0.0006885527804571001,0.004125641025641025,0.573620739786842
0.0005932092495746999,0.004125641025641025,0.9306418097986842
0.0005111568186455,0.004125641025641025,1.2876628798105263
0.00044720117602030005,0.004125641025641025,1.6446839498223684
0.00039748200468287,0.004125641025641025,2.0017050198342106
0.00035775314328750994,0.004125641025641025,2.3587260898460523
0.0003244184879296,0.004125641025641025,2.7157471598578944
0.00029713998682344,0.004125641025641025,3.0727682298697365
0.00027290960506566,0.004125641025641025,3.4297892998815787
0.00024790931884216,0.004125641025641025,3.786810369893421
0.00021991380491120997,0.004125641025641025,4.143831439905263
0.00019643421662686,0.004125641025641025,4.500852509917105
0.000176769702434591,0.004125641025641025,4.857873579928947
0.00015976920889059502,0.004125641025641025,5.214894649940789
0.00014542479813288997,0.004125641025641025,5.5719157199526315
0.0001324837946854,0.004125641025641025,5.928936789964474
0.00012097034122831499,0.004125641025641025,6.285957859976316
0.00011010755013554699,0.004125641025641025,6.642978929988158
9.951024262338399e-05,0.004125641025641025,7.0
2.4758178053759998e-05,0.004246153846153846,0.216599669775
0.0007293735392198,0.004246153846153846,0.573620739786842
0.0006283797987415,0.004246153846153846,0.9306418097986842
0.0005414572234661,0.004246153846153846,1.2876628798105263
0.000473701483419,0.004246153846153846,1.6446839498223684
0.0004210682424585,0.004246153846153846,2.0017050198342106
0.00037895533005607,0.004246153846153846,2.3587260898460523
0.00034364763577288,0.004246153846153846,2.7157471598578944
0.00031475010496482994,0.004246153846153846,3.0727682298697365
0.00028908370071882995,0.004246153846153846,3.4297892998815787
0.00026261671089593996,0.004246153846153846,3.786810369893421
0.00023296777331349998,0.004246153846153846,4.143831439905263
0.00020811072209078003,0.004246153846153846,4.500852509917105
0.00018733445816243,0.004246153846153846,4.857873579928947
0.000169262837283906,0.004246153846153846,5.214894649940789
0.00015404091054270204,0.004246153846153846,5.5719157199526315
0.00014034561044582898,0.004246153846153846,5.928936789964474
0.00012814345928884298,0.004246153846153846,6.285957859976316
0.00011657977039360999,0.004246153846153846,6.642978929988158
0.00010540805113038999,0.004246153846153846,7.0
2.6183411371430003e-05,0.004366666666666666,0.216599669775
0.0007713543198055,0.004366666666666666,0.573620739786842
0.0006645603637247,0.004366666666666666,0.9306418097986842
0.0005726176400986,0.004366666666666666,1.2876628798105263
0.0005009727996966,0.004366666666666666,1.6446839498223684
0.00044529348720719997,0.004366666666666666,2.0017050198342106
0.00040077452221744996,0.004366666666666666,2.3587260898460523
0.00036342478796344996,0.004366666666666666,2.7157471598578944
0.00033285722668499,0.004366666666666666,3.0727682298697365
0.00030572479910762003,0.004366666666666666,3.4297892998815787
0.0002777841781164,0.004366666666666666,3.786810369893421
0.00024634862339071,0.004366666666666666,4.143831439905263
0.00022022426885835,0.004366666666666666,4.500852509917105
0.00019816193491298002,0.004366666666666666,4.857873579928947
0.000179028316499247,0.004366666666666666,5.214894649940789
0.000162925053614166,0.004366666666666666,5.5719157199526315
0.000148431454735391,0.004366666666666666,5.928936789964474
0.00013552381075921302,0.004366666666666666,6.285957859976316
0.000123285225066293,0.004366666666666666,6.642978929988158
0.000111477159891145,0.004366666666666666,7.0
2.764854563769e-05,0.004487179487179487,0.216599669775
0.0008145151221406999,0.004487179487179487,0.573620739786842
0.0007017509446551,0.004487179487179487,0.9306418097986842
0.0006046680684299999,0.004487179487179487,1.2876628798105263
0.000529004124897,0.004487179487179487,1.6446839498223684
0.0004702177389109,0.004487179487179487,2.0017050198342106
0.0004232007198726,0.004487179487179487,2.3587260898460523
0.00038376194451167003,0.004487179487179487,2.7157471598578944
0.00035150135177418,0.004487179487179487,3.0727682298697365
0.00032283290040457,0.004487179487179487,3.4297892998815787
0.00029334284751430996,0.004487179487179487,3.786810369893421
0.00026016463516343,0.004487179487179487,4.143831439905263
0.00023259049693999,0.004487179487179487,4.500852509917105
0.00020913091269658001,0.004487179487179487,4.857873579928947
0.00018922019652686,0.004487179487179487,5.214894649940789
0.000171965187317326,0.004487179487179487,5.5719157199526315
0.000156746316505219,0.004487179487179487,5.928936789964474
0.00014311142763252598,0.004487179487179487,6.285957859976316
0.00013018482175367,0.004487179487179487,6.642978929988158
0.000117715368908013,0.004487179487179487,7.0
2.9153380843609995e-05,0.0046076923076923074,0.216599669775
0.0008588559465539,0.0046076923076923074,0.573620739786842
0.0007399415417054,0.0046076923076923074,0.9306418097986842
0.0006375885086079999,0.0046076923076923074,1.2876628798105263
0.0005578054591052999,0.0046076923076923074,1.6446839498223684
0.0004958209976032,0.0046076923076923074,2.0017050198342106
0.00044623392303339997,0.0046076923076923074,2.3587260898460523
0.00040464810532889997,0.0046076923076923074,2.7157471598578944
0.00037063148043399,0.0046076923076923074,3.0727682298697365
0.00034040800456332004,0.0046076923076923074,3.4297892998815787
0.00030932182907055005,0.0046076923076923074,3.786810369893421
0.00027427109862228,0.0046076923076923074,4.143831439905263
0.00024520902633619,0.0046076923076923074,4.500852509917105
0.00022052512151357002,0.0046076923076923074,4.857873579928947
0.000199549107397,0.0046076923076923074,5.214894649940789
0.00018133658167237998,0.0046076923076923074,5.5719157199526315
0.00016529938381642202,0.0046076923076923074,5.928936789964474
0.000150905751913908,0.0046076923076923074,6.285957859976316
0.00013727156786381801,0.0046076923076923074,6.642978929988158
0.000124121978181531,0.0046076923076923074,7.0
3.0698216990389995e-05,0.004728205128205128,0.216599669775
0.0009043667938761,0.004728205128205128,0.573620739786842
0.0007791521546001999,0.004728205128205128,0.9306418097986842
0.0006713589606828999,0.004728205128205128,1.2876628798105263
0.0005873668023583,0.004728205128205128,1.6446839498223684
0.0005220922631781,0.004728205128205128,2.0017050198342106
0.00046988313161290004,0.004728205128205128,2.3587260898460523
0.0004261042695374,0.004728205128205128,2.7157471598578944
0.00039026961260651,0.004728205128205128,3.0727682298697365
0.00035844911167850005,0.004728205128205128,3.4297892998815787
0.00032572124281604007,0.004728205128205128,3.786810369893421
0.00028892130378796005,0.004728205128205128,4.143831439905263
0.00025824020704744003,0.004728205128205128,4.500852509917105
0.00023225156135432,0.004728205128205128,4.857873579928947
0.00021009540905995002,0.004728205128205128,5.214894649940789
0.00019096740667952998,0.004728205128205128,5.5719157199526315
0.00017407075363922301,0.004728205128205128,5.928936789964474
0.00015889391860644299,0.004728205128205128,6.285957859976316
0.000144547572785824,0.004728205128205128,6.642978929988158
0.000130700687715331,0.004728205128205128,7.0
3.2282754080320004e-05,0.004848717948717949,0.216599669775
0.0009510576631412001,0.004848717948717949,0.573620739786842
0.0008193727833662001,0.004848717948717949,0.9306418097986842
0.0007060194244058,0.004848717948717949,1.2876628798105263
0.0006176871545839,0.004848717948717949,1.6446839498223684
0.0005490335358816,0.004848717948717949,2.0017050198342106
0.000494149345725,0.004848717948717949,2.3587260898460523
0.00044809043905010004,0.004848717948717949,2.7157471598578944
0.0004104137482855,0.004848717948717949,3.0727682298697365
0.00037695622156614,0.004848717948717949,3.4297892998815787
0.00034255123871179,0.004848717948717949,3.786810369893421
0.0003038795806212,0.004848717948717949,4.143831439905263
0.00027173539906428997,0.004848717948717949,4.500852509917105
0.00024440465222926,0.004848717948717949,4.857873579928947
0.00022097113155602002,0.004848717948717949,5.214894649940789
0.00020084980232901,0.004848717948717949,5.5719157199526315
0.00018300741396377,0.004848717948717949,5.928936789964474
0.000167100969687273,0.004848717948717949,6.285957859976316
0.000152010744321783,0.004848717948717949,6.642978929988158
0.000137447497509172,0.004848717948717949,7.0
3.390779211379e-05,0.004969230769230769,0.216599669775
0.000998928553385,0.004969230769230769,0.573620739786842
0.0008606234292320001,0.004969230769230769,0.9306418097986842
0.0007415599001699,0.004969230769230769,1.2876628798105263
0.0006487775158811,0.004969230769230769,1.6446839498223684
0.0005766738155,0.004969230769230769,2.0017050198342106
0.0005190125652849,0.004969230769230769,2.3587260898460523
0.00047064561307129995,0.004969230769230769,2.7157471598578944
0.00043107388749499993,0.004969230769230769,3.0727682298697365
0.00039592133433338,0.004969230769230769,3.4297892998815787
0.00035981293676889004,0.004969230769230769,3.786810369893421
0.00031933519913281,0.004969230769230769,4.143831439905263
0.00028546395245735004,0.004969230769230769,4.500852509917105
0.00025674875412882005,0.004969230769230769,4.857873579928947
0.00023213165486554,0.004969230769230769,5.214894649940789
0.00021100807863108,0.004969230769230769,5.5719157199526315
0.00019223057481023,0.004969230769230769,5.928936789964474
0.00017551604418953703,0.004969230769230769,6.285957859976316
0.000159662492174795,0.004969230769230769,6.642978929988158
0.000144365707564956,0.004969230769230769,7.0
3.557283109231e-05,0.00508974358974359,0.216599669775
0.0010479594667474,0.00508974358974359,0.573620739786842
0.0009028640906283002,0.00508974358974359,0.9306418097986842
0.0007779703877002,0.00508974358974359,1.2876628798105263
0.0006806178862610999,0.00508974358974359,1.6446839498223684
0.0006049921020614999,0.00508974358974359,2.0017050198342106
0.0005444907905187,0.00508974358974359,2.3587260898460523
0.0004937607914164,0.00508974358974359,2.7157471598578944
0.0004522410302308,0.00508974358974359,3.0727682298697365
0.0004153624501189,0.00508974358974359,3.4297892998815787
0.00037749546700850006,0.00508974358974359,3.786810369893421
0.00033495851935365,0.00508974358974359,4.143831439905263
0.00029941524709725003,0.00508974358974359,4.500852509917105
0.00026930248708348,0.00508974358974359,4.857873579928947
0.00024355723899887002,0.00508974358974359,5.214894649940789
0.00022133221556598003,0.00508974358974359,5.5719157199526315
0.00020169032616883,0.00508974358974359,5.928936789964474
0.00018413698507338,0.00508974358974359,6.285957859976316
0.00016750102234296796,0.00508974358974359,6.642978929988158
0.00015145201788577202,0.00508974358974359,7.0
3.7275871027499996e-05,0.00521025641025641,0.216599669775
0.0010981804031703,0.00521025641025641,0.573620739786842
0.0009461347673887002,0.00521025641025641,0.9306418097986842
0.0008152408872231,0.00521025641025641,1.2876628798105263
0.0007132382654563,0.00521025641025641,1.6446839498223684
0.0006339693957955999,0.00521025641025641,2.0017050198342106
0.0005705870212238,0.00521025641025641,2.3587260898460523
0.0005174149741019001,0.00521025641025641,2.7157471598578944
0.00047390417653950007,0.00521025641025641,3.0727682298697365
0.0004352605689323,0.00521025641025641,3.4297892998815787
0.00039559898940188994,0.00521025641025641,3.786810369893421
0.00035107084126463997,0.00521025641025641,4.143831439905263
0.00031381065308467,0.00521025641025641,4.500852509917105
0.00028225570106374,0.00521025641025641,4.857873579928947
0.00025526817395638,0.00521025641025641,5.214894649940789
0.00023198747316401,0.00521025641025641,5.5719157199526315
0.00021135166803976001,0.00521025641025641,5.928936789964474
0.00019296083137896998,0.00521025641025641,6.285957859976316
0.000175526946832419,0.00521025641025641,6.642978929988158
0.00015870952847480598,0.00521025641025641,7.0
3.902091190207e-05,0.00533076923076923,0.216599669775
0.0011495613607979999,0.00533076923076923,0.573620739786842
0.000990395460849,0.00533076923076923,0.9306418097986842
0.0008534013988674998,0.00533076923076923,1.2876628798105263
0.0007466086539203001,0.00533076923076923,1.6446839498223684
0.0006636366965132999,0.00533076923076923,2.0017050198342106
0.0005972802574392999,0.00533076923076923,2.3587260898460523
0.0005416181613554,0.00533076923076923,2.7157471598578944
0.0004960843264092001,0.00533076923076923,3.0727682298697365
0.00045574469059519996,0.00533076923076923,3.4297892998815787
0.0004141056340604,0.00533076923076923,3.786810369893421
0.00036751153485679,0.00533076923076923,4.143831439905263
0.00032857157036035004,0.00533076923076923,4.500852509917105
0.00029557876607018,0.00533076923076923,4.857873579928947
0.00026720620972849,0.00533076923076923,5.214894649940789
0.00024288414141549,0.00533076923076923,5.5719157199526315
0.00022125472041325,0.00533076923076923,5.928936789964474
0.00020199732909645997,0.00533076923076923,6.285957859976316
0.00018374187263027,0.00533076923076923,6.642978929988158
0.000166136139334447,0.00533076923076923,7.0
4.080495373587e-05,0.005451282051282051,0.216599669775
0.0012021323405790002,0.005451282051282051,0.573620739786842
0.0010356861708465,0.005451282051282051,0.9306418097986842
0.0008924219222644,0.005451282051282051,1.2876628798105263
0.0007807490515793,0.005451282051282051,1.6446839498223684
0.0006939870043265999,0.005451282051282051,2.0017050198342106
0.0006245894993752,0.005451282051282051,2.3587260898460523
0.0005663823530958999,0.005451282051282051,2.7157471598578944
0.0005187724798890001,0.005451282051282051,3.0727682298697365
0.0004765758153306,0.005451282051282051,3.4297892998815787
0.00043307254030550005,0.005451282051282051,3.786810369893421
0.00038454390015117,0.005451282051282051,4.143831439905263
0.00034384738896509,0.005451282051282051,4.500852509917105
0.00030915303210336,0.005451282051282051,4.857873579928947
0.00027947862633564003,0.005451282051282051,5.214894649940789
0.00025403223030073,0.005451282051282051,5.5719157199526315
0.00023139578330958,0.005451282051282051,5.928936789964474
0.00021124032322605,0.005451282051282051,6.285957859976316
0.00019214991074566998,0.005451282051282051,6.642978929988158
0.00017373215046324398,0.005451282051282051,7.0
4.262899652393e-05,0.005571794871794871,0.216599669775
0.001255863343568,0.005571794871794871,0.573620739786842
0.0010819868964240002,0.005571794871794871,0.9306418097986842
0.0009323124576461999,0.005571794871794871,1.2876628798105263
0.0008156594582606001,0.005571794871794871,1.6446839498223684
0.0007250073192396001,0.005571794871794871,2.0017050198342106
0.000652515746853,0.005571794871794871,2.3587260898460523
0.0005917155492337,0.005571794871794871,2.7157471598578944
0.0005419356370795001,0.005571794871794871,3.0727682298697365
0.0004978839430629001,0.005571794871794871,3.4297892998815787
0.00045245085926870005,0.005571794871794871,3.786810369893421
0.00040171332713890006,0.005571794871794871,4.143831439905263
0.00035920451887973005,0.005571794871794871,4.500852509917105
0.00032305788919393004,0.005571794871794871,4.857873579928947
0.00029202715374829994,0.005571794871794871,5.214894649940789
0.00026542212984008,0.005571794871794871,5.5719157199526315
0.00024175465662895998,0.005571794871794871,5.928936789964474
0.00022068355574792002,0.005571794871794871,6.285957859976316
0.00020073987018074,0.005571794871794871,6.642978929988158
0.00018149936186689998,0.005571794871794871,7.0
4.449204026537e-05,0.005692307692307692,0.216599669775
0.001310774368915,0.005692307692307692,0.573620739786842
0.001129297638622,0.005692307692307692,0.9306418097986842
0.00097308300525,0.005692307692307692,1.2876628798105263
0.0008513198741945001,0.005692307692307692,1.6446839498223684
0.0007567076414178001,0.005692307692307692,2.0017050198342106
0.0006810489998959,0.005692307692307692,2.3587260898460523
0.0006175877498104001,0.005692307692307692,2.7157471598578944
0.0005656467978026001,0.005692307692307692,3.0727682298697365
0.000519659073818,0.005692307692307692,3.4297892998815787
0.00047226175030169997,0.005692307692307692,3.786810369893421
0.0004193341558212,0.005692307692307692,4.143831439905263
0.00037480138012518,0.005692307692307692,4.500852509917105
0.00033726372731256003,0.005692307692307692,4.857873579928947
0.00030487248199697,0.005692307692307692,5.214894649940789
0.00027699384002393,0.005692307692307692,5.5719157199526315
0.0002523617605517,0.005692307692307692,5.928936789964474
0.00023034197168225002,0.005692307692307692,6.285957859976316
0.00020951985992865,0.005692307692307692,6.642978929988158
0.00018943487354839,0.005692307692307692,7.0
4.639508496632e-05,0.005812820512820512,0.216599669775
0.001366865416483,0.005812820512820512,0.573620739786842
0.001177618397691,0.005812820512820512,0.9306418097986842
0.00101471356461,0.005812820512820512,1.2876628798105263
0.0008877502993098,0.005812820512820512,1.6446839498223684
0.0007890879706283,0.005812820512820512,2.0017050198342106
0.0007101882587282,0.005812820512820512,2.3587260898460523
0.0006440089550192,0.005812820512820512,2.7157471598578944
0.0005898529622822,0.005812820512820512,3.0727682298697365
0.0005418902076246001,0.005812820512820512,3.4297892998815787
0.0004923443736062,0.005812820512820512,3.786810369893421
0.00043718174618950003,0.005812820512820512,4.143831439905263
0.0003909343226824,0.005812820512820512,4.500852509917105
0.00035176693646996,0.005812820512820512,4.857873579928947
0.00031793410107219003,0.005812820512820512,5.214894649940789
0.00028888767085267,0.005812820512820512,5.5719157199526315
0.00026307701497809,0.005812820512820512,5.928936789964474
0.00024020553103933,0.005812820512820512,6.285957859976316
0.00021847939099845,0.005812820512820512,6.642978929988158
0.00019754148644872,0.005812820512820512,7.0
4.8340130633460004e-05,0.005933333333333332,0.216599669775
0.0014241364866329998,0.005933333333333332,0.573620739786842
0.00122695917248,0.005933333333333332,0.9306418097986842
0.0010572141362689999,0.005933333333333332,1.2876628798105263
0.000924940733643,0.005933333333333332,1.6446839498223684
0.0008221483070001,0.005933333333333332,2.0017050198342106
0.0007399845232563001,0.005933333333333332,2.3587260898460523
0.0006709911646946,0.005933333333333332,2.7157471598578944
0.0006145571304525,0.005933333333333332,3.0727682298697365
0.0005646383446221,0.005933333333333332,3.4297892998815787
0.0005129988790741,0.005933333333333332,3.786810369893421
0.000455891488295,0.005933333333333332,4.143831439905263
0.00040763198656240007,0.005933333333333332,4.500852509917105
0.00036652594664691004,0.005933333333333332,4.857873579928947
0.00033116332095454006,0.005933333333333332,5.214894649940789
0.00030103392234674003,0.005933333333333332,5.5719157199526315
0.00027412053991845997,0.005933333333333332,5.928936789964474
0.00025028448078937,0.005933333333333332,6.285957859976316
0.00022764207440052,0.005933333333333332,6.642978929988158
0.00020582129851834,0.005933333333333332,7.0
5.032317727412e-05,0.006053846153846153,0.216599669775
0.001482567579234,0.006053846153846153,0.573620739786842
0.00127729996404,0.006053846153846153,0.9306418097986842
0.0011006047199670001,0.006053846153846153,1.2876628798105263
0.0009628911773289999,0.006053846153846153,1.6446839498223684
0.0008558986507659,0.006053846153846153,2.0017050198342106
0.0007703587934181,0.006053846153846153,2.3587260898460523
0.0006985123789729,0.006053846153846153,2.7157471598578944
0.0006397873023414,0.006053846153846153,3.0727682298697365
0.0005878024846223,0.006053846153846153,3.4297892998815787
0.0005340864367275001,0.006053846153846153,3.786810369893421
0.00047483282200920003,0.006053846153846153,4.143831439905263
0.0004242386517564,0.006053846153846153,4.500852509917105
0.00038164799780422996,0.006053846153846153,4.857873579928947
0.00034485948167460004,0.006053846153846153,5.214894649940789
0.00031343262448658,0.006053846153846153,5.5719157199526315
0.00028539254538313994,0.006053846153846153,5.928936789964474
0.00026055854095263,0.006053846153846153,6.285957859976316
0.00023697791910495,0.006053846153846153,6.642978929988158
0.00021426141104666,0.006053846153846153,7.0
5.234822479811e-05,0.006174358974358973,0.216599669775
0.0015421886952550002,0.006174358974358973,0.573620739786842
0.001328660772527,0.006174358974358973,0.9306418097986842
0.001144855316953,0.006174358974358973,1.2876628798105263
0.0010016116302060001,0.006174358974358973,1.6446839498223684
0.000889569001557,0.006174358974358973,2.0017050198342106
0.0008012770692632,0.006174358974358973,2.3587260898460523
0.0007266025978821,0.006174358974358973,2.7157471598578944
0.0006655144779548,0.006174358974358973,3.0727682298697365
0.0006114346278688,0.006174358974358973,3.4297892998815787
0.0005554401966385,0.006174358974358973,3.786810369893421
0.0004939340075337999,0.006174358974358973,4.143831439905263
0.0004413927182654,0.006174358974358973,4.500852509917105
0.00039690375007280003,0.006174358974358973,4.857873579928947
0.00035908389322306003,0.006174358974358973,5.214894649940789
0.00032607377728269,0.006174358974358973,5.5719157199526315
0.00029688315136249996,0.006174358974358973,5.928936789964474
0.00027104810142936,0.006174358974358973,6.285957859976316
0.00024646703712211,0.006174358974358973,6.642978929988158
0.00022287372366544,0.006174358974358973,7.0
5.4412273380319996e-05,0.006294871794871794,0.216599669775
0.001602969832972,0.006294871794871794,0.573620739786842
0.001381021596905,0.006294871794871794,0.9306418097986842
0.0011899759251729999,0.006294871794871794,1.2876628798105263
0.0010410820925130001,0.006294871794871794,1.6446839498223684
0.0009249493598070001,0.006294871794871794,2.0017050198342106
0.0008328573509214,0.006294871794871794,2.3587260898460523
0.0007552428213332001,0.006294871794871794,2.7157471598578944
0.0006917486573554,0.006294871794871794,3.0727682298697365
0.0006355427742978001,0.006294871794871794,3.4297892998815787
0.0005773723786293,0.006294871794871794,3.786810369893421
0.0005134964946804001,0.006294871794871794,4.143831439905263
0.00045890768611059996,0.006294871794871794,4.500852509917105
0.00041265150337350004,0.006294871794871794,4.857873579928947
0.00037334581559058,0.006294871794871794,5.214894649940789
0.00033905822071557,0.006294871794871794,5.5719157199526315
0.00030863219785692,0.006294871794871794,5.928936789964474
0.00028172289239986,0.006294871794871794,6.285957859976316
0.00025619943946188,0.006294871794871794,6.642978929988158
0.00023166823694183,0.006294871794871794,7.0
5.6514322922899996e-05,0.0064153846153846145,0.216599669775
0.001664940994467,0.0064153846153846145,0.573620739786842
0.001434422437332,0.0064153846153846145,0.9306418097986842
0.0012359765458770002,0.0064153846153846145,1.2876628798105263
0.001081332564293,0.0064153846153846145,1.6446839498223684
0.0009607097253540001,0.0064153846153846145,2.0017050198342106
0.0008650676384296999,0.0064153846153846145,2.3587260898460523
0.0007844430495757001,0.0064153846153846145,2.7157471598578944
0.0007184788405544,0.0064153846153846145,3.0727682298697365
0.0006601079240574,0.0064153846153846145,3.4297892998815787
0.0005997440928023,0.0064153846153846145,3.786810369893421
0.0005333347835307001,0.0064153846153846145,4.143831439905263
0.0004767382552835,0.0064153846153846145,4.500852509917105
0.00042867265771729995,0.0064153846153846145,4.857873579928947
0.00038770685877789003,0.0064153846153846145,5.214894649940789
0.00035220557481577,0.0064153846153846145,5.5719157199526315
0.00032059989485679996,0.0064153846153846145,5.928936789964474
0.00029263327378443,0.0064153846153846145,6.285957859976316
0.00026609513611464,0.0064153846153846145,6.642978929988158
0.00024062495033869,0.0064153846153846145,7.0
5.86593734299e-05,0.006535897435897435,0.216599669775
0.001728082178724,0.006535897435897435,0.573620739786842
0.001488233295779,0.006535897435897435,0.9306418097986842
0.001282857178921,0.006535897435897435,1.2876628798105263
0.001122343045391,0.006535897435897435,1.6446839498223684
0.000997140098138,0.006535897435897435,2.0017050198342106
0.00089786793172,0.006535897435897435,2.3587260898460523
0.0008141912824511999,0.006535897435897435,2.7157471598578944
0.0007457260276942002,0.006535897435897435,3.0727682298697365
0.0006851350770660001,0.006535897435897435,3.4297892998815787
0.00062225353926,0.006535897435897435,3.786810369893421
0.0005536721741167,0.006535897435897435,4.143831439905263
0.0004950176257853999,0.006535897435897435,4.500852509917105
0.00044522081309519997,0.006535897435897435,4.857873579928947
0.0004023870028057,0.006535897435897435,5.214894649940789
0.00036561656954386994,0.006535897435897435,5.5719157199526315
0.00033277689238258,0.006535897435897435,5.928936789964474
0.00030375909557339,0.006535897435897435,6.285957859976316
0.00027619423909063,0.006535897435897435,6.642978929988158
0.00024974366404578,0.006535897435897435,7.0
6.0841424903100005e-05,0.006656410256410256,0.216599669775
0.0017923933858299999,0.006656410256410256,0.573620739786842
0.001543634170416,0.006656410256410256,0.9306418097986842
0.001330597824359,0.006656410256410256,1.2876628798105263
0.0011641135360559998,0.006656410256410256,1.6446839498223684
0.001034260478501,0.006656410256410256,2.0017050198342106
0.0009314082309310001,0.006656410256410256,2.3587260898460523
0.0008445005199197999,0.006656410256410256,2.7157471598578944
0.0007734802186115,0.006656410256410256,3.0727682298697365
0.0007106332332879999,0.006656410256410256,3.4297892998815787
0.0006454458879053,0.006656410256410256,3.786810369893421
0.0005741621664103001,0.006656410256410256,4.143831439905263
0.0005135692976077001,0.006656410256410256,4.500852509917105
0.00046191126952849996,0.006656410256410256,4.857873579928947
0.000417894847655,0.006656410256410256,5.214894649940789
0.00037929105495048,0.006656410256410256,5.5719157199526315
0.00034516320041471006,0.006656410256410256,5.928936789964474
0.00031507020775707,0.006656410256410256,6.285957859976316
0.00028647666741009,0.006656410256410256,6.642978929988158
0.00025903477809680005,0.006656410256410256,7.0
6.30644773489e-05,0.006776923076923076,0.216599669775
0.0018578846159829998,0.006776923076923076,0.573620739786842
0.0016000250613149999,0.006776923076923076,0.9306418097986842
0.0013792184824550002,0.006776923076923076,1.2876628798105263
0.001206694035937,0.006776923076923076,1.6446839498223684
0.001072030866084,0.006776923076923076,2.0017050198342106
0.000965438536102,0.006776923076923076,2.3587260898460523
0.000875348762314,0.006776923076923076,2.7157471598578944
0.0008012204134738999,0.006776923076923076,3.0727682298697365
0.0007365983929473,0.006776923076923076,3.4297892998815787
0.0006690513386308001,0.006776923076923076,3.786810369893421
0.0005954060604336,0.006776923076923076,4.143831439905263
0.0005323589708021001,0.006776923076923076,4.500852509917105
0.0004786674269981001,0.006776923076923076,4.857873579928947
0.0004333036933365,0.006776923076923076,5.214894649940789
0.00039320926099620007,0.006776923076923076,5.5719157199526315
0.00035796846896367997,0.006776923076923076,5.928936789964474
0.00032659747037584003,0.006776923076923076,6.285957859976316
0.00029694201902329007,0.006776923076923076,6.642978929988158
0.00026850809247262,0.006776923076923076,7.0
6.53325308682e-05,0.006897435897435897,0.216599669775
0.0019245458701810001,0.006897435897435897,0.573620739786842
0.0016574359703579998,0.006897435897435897,0.9306418097986842
0.0014287091528710002,0.006897435897435897,1.2876628798105263
0.0012499945459870001,0.006897435897435897,1.6446839498223684
0.0011105212615359998,0.006897435897435897,2.0017050198342106
0.001000088847275,0.006897435897435897,2.3587260898460523
0.000906766009575,0.006897435897435897,2.7157471598578944
0.0008299676124318999,0.006897435897435897,3.0727682298697365
0.0007630195561027,0.006897435897435897,3.4297892998815787
0.0006931110616395,0.006897435897435897,3.786810369893421
0.0006171134561789001,0.006897435897435897,4.143831439905263
0.0005516959452601001,0.006897435897435897,4.500852509917105
0.0004960479855154,0.006897435897435897,4.857873579928947
0.00044887073984110004,0.006897435897435897,5.214894649940789
0.00040751243770180005,0.006897435897435897,5.5719157199526315
0.00037084302810987997,0.006897435897435897,5.928936789964474
0.00033833065339007996,0.006897435897435897,6.285957859976316
0.00030760121496057995,0.006897435897435897,6.642978929988158
0.00027813360716757,0.006897435897435897,7.0
6.763558527090001e-05,0.007017948717948717,0.216599669775
0.001992387146532,0.007017948717948717,0.573620739786842
0.0017158668959299998,0.007017948717948717,0.9306418097986842
0.001479069836073,0.007017948717948717,1.2876628798105263
0.0012940550651659999,0.007017948717948717,1.6446839498223684
0.0011496516643039998,0.007017948717948717,2.0017050198342106
0.001035329164293,0.007017948717948717,2.3587260898460523
0.000938717261544,0.007017948717948717,2.7157471598578944
0.0008591608151066,0.007017948717948717,3.0727682298697365
0.0007899407226136001,0.007017948717948717,3.4297892998815787
0.0007175952568448,0.007017948717948717,3.786810369893421
0.0006389847535485,0.007017948717948717,4.143831439905263
0.0005712859211034999,0.007017948717948717,4.500852509917105
0.0005136651450716,0.007017948717948717,4.857873579928947
0.0004647986871799,0.007017948717948717,5.214894649940789
0.00042194979507789997,0.007017948717948717,5.5719157199526315
0.00038394711770403997,0.007017948717948717,5.928936789964474
0.00035030949682017,0.007017948717948717,6.285957859976316
0.00031844386221212,0.007017948717948717,6.642978929988158
0.00028795142216424,0.007017948717948717,7.0
6.997764074650002e-05,0.007138461538461538,0.216599669775
0.002061408447145,0.007138461538461538,0.573620739786842
0.0017752878379169998,0.007138461538461538,0.9306418097986842
0.001530300531135,0.007138461538461538,1.2876628798105263
0.0013388755945270001,0.007138461538461538,1.6446839498223684
0.001189472074641,0.007138461538461538,2.0017050198342106
0.001071199487404,0.007138461538461538,2.3587260898460523
0.0009712575183650001,0.007138461538461538,2.7157471598578944
0.000888921021942,0.007138461538461538,3.0727682298697365
0.0008172958927223,0.007138461538461538,3.4297892998815787
0.0007425021143598,0.007138461538461538,3.786810369893421
0.0006611383527547,0.007138461538461538,4.143831439905263
0.0005909382982241,0.007138461538461538,4.500852509917105
0.0005317887056981,0.007138461538461538,4.857873579928947
0.00048077763535379995,0.007138461538461538,5.214894649940789
0.0004365416331354,0.007138461538461538,5.5719157199526315
0.00039729088780669997,0.007138461538461538,5.928936789964474
0.00036246397065657,0.007138461538461538,6.285957859976316
0.00032946977576827,0.007138461538461538,6.642978929988158
0.00029792133751855,0.007138461538461538,7.0
7.23596972203e-05,0.0072589743589743586,0.216599669775
0.002131589771341,0.0072589743589743586,0.573620739786842
0.0018357387974129997,0.0072589743589743586,0.9306418097986842
0.001582401239728,0.0072589743589743586,1.2876628798105263
0.001384466133139,0.0072589743589743586,1.6446839498223684
0.0012299924927,0.0072589743589743586,2.0017050198342106
0.0011076698161549998,0.0072589743589743586,2.3587260898460523
0.001004317780185,0.0072589743589743586,2.7157471598578944
0.0009191882329840001,0.0072589743589743586,3.0727682298697365
0.0008451270663543,0.0072589743589743586,3.4297892998815787
0.0007680438239580001,0.0072589743589743586,3.786810369893421
0.0006838257535799999,0.0072589743589743586,4.143831439905263
0.0006112475767337,0.0072589743589743586,4.500852509917105
0.0005500398673462999,0.0072589743589743586,4.857873579928947
0.0004971170843539,0.0072589743589743586,5.214894649940789
0.00045143927179490005,0.0072589743589743586,5.5719157199526315
0.00041094437845829996,0.0072589743589743586,5.928936789964474
0.00037481401488968,0.0072589743589743586,6.285957859976316
0.00034068906665937006,0.0072589743589743586,6.642978929988158
0.00030806355342709,0.0072589743589743586,7.0
7.478275457730001e-05,0.007379487179487179,0.216599669775
0.002202881119037,0.007379487179487179,0.573620739786842
0.0018971897746130001,0.007379487179487179,0.9306418097986842
0.0016353819613330002,0.007379487179487179,1.2876628798105263
0.0014308166820629997,0.007379487179487179,1.6446839498223684
0.0012711529184380001,0.007379487179487179,2.0017050198342106
0.0011447501514979998,0.007379487179487179,2.3587260898460523
0.0010379280470479999,0.007379487179487179,2.7157471598578944
0.000949962448183,0.007379487179487179,3.0727682298697365
0.0008734152436789999,0.007379487179487179,3.4297892998815787
0.0007937985957632,0.007379487179487179,3.786810369893421
0.0007069864561474999,0.007379487179487179,4.143831439905263
0.0006318854565346002,0.007379487179487179,4.500852509917105
0.0005684887300677,0.007379487179487179,4.857873579928947
0.0005139374341913,0.007379487179487179,5.214894649940789
0.00046662081115740004,0.007379487179487179,5.5719157199526315
0.00042474811959960005,0.007379487179487179,5.928936789964474
0.00038740020955998,0.007379487179487179,6.285957859976316
0.00035209185087575,0.007379487179487179,6.642978929988158
0.00031836746946529,0.007379487179487179,7.0
7.72448130423e-05,0.0075,0.216599669775
0.002275422490371,0.0075,0.573620739786842
0.0019596707685209996,0.0075,0.9306418097986842
0.001689232695931,0.0075,1.2876628798105263
0.001477937241271,0.0075,1.6446839498223684
0.001313013351916,0.0075,2.0017050198342106
0.0011824504931859999,0.0075,2.3587260898460523
0.00107211831891,0.0075,2.7157471598578944
0.0009812526673920001,0.0075,3.0727682298697365
0.000902180424766,0.0075,3.4297892998815787
0.0008200086898793001,0.0075,3.786810369893421
0.0007306398604499,0.0075,4.143831439905263
0.0006528953377286,0.0075,4.500852509917105
0.0005872547938238001,0.0075,4.857873579928947
0.0005309708848773,0.0075,5.214894649940789
0.00048206875115369994,0.0075,5.5719157199526315
0.0004387706912713001,0.0075,5.928936789964474
0.000400162314618,0.0075,6.285957859976316
0.00036368794240778003,0.0075,6.642978929988158
0.0003288540858406,0.0075,7.0

